Improving Trip Mode Choice Modeling Using Ensemble Synthesizer (ENSY)

Accurate classification of mode choice datasets is crucial for transportation planning and decision-making processes. However, conventional classification models often struggle to adequately capture the nuanced patterns of minority classes within these datasets, leading to sub-optimal accuracy. In response to this challenge, we present Ensemble Synthesizer (ENSY) which leverages probability distribution for data augmentation, a novel data model tailored specifically for enhancing classification accuracy in mode choice datasets. In our study, ENSY demonstrates remarkable efficacy by nearly quadrupling the F1 score of minority classes and improving overall classification accuracy by nearly 3%. To assess its performance comprehensively, we compare ENSY against various augmentation techniques including Random Oversampling, SMOTE-NC, and CTGAN. Through experimentation, ENSY consistently outperforms these methods across various scenarios, underscoring its robustness and effectiveness

==> dis.txt <==
0	-0.018615771
1	-0.000210632
2	0.239581689
3	0.000496098
4	-0.149927348
5	0.016034594
6	0.100581191
7	0.058567781
8	-0.061473105
9	-0.12776877
10	0.0267272
11	0.133164749
12	0.026716487
13	-0.010878444
14	-0.009076817
15	-0.051766548
16	-0.053434353
17	0.055000119
18	-0.011971151
19	0.097349405
20	0.000329222
21	-0.099686027
22	-0.128850579
23	0.043184347
24	0.179137588
25	-0.051915526
26	-0.187287673
27	0.046799336
28	0.139935538
29	-0.09778665
30	-0.097283296
31	0.086167321
32	0.067131981
33	-0.184278846
34	-0.10963396
35	0.150456578
36	0.048973817
37	-0.203968361
38	-0.035141807
39	0.07650958
40	-0.09180367
41	-0.044472609
42	0.001263125
43	-0.086872302
44	-0.034051199
45	-0.057206068
46	-0.042900153
47	-0.008271302
48	-0.061248064
49	-0.12074215
50	-0.043305669
51	-0.012385862
52	-0.10051702
53	-0.046207853
54	-0.119086042
55	-0.07393951
56	-0.028765917
57	-0.093228497
58	-0.162615776
59	-0.06141099
60	-0.055447545
61	-0.110682383
62	-0.057201963
63	-0.057172332
64	-0.135132819
65	-0.079531923
66	-0.09363123
67	-0.077995457
68	-0.028455138
69	-0.082261734
70	-0.095784597
71	-0.099197425
72	-0.064801879
73	0.027713094
74	-0.129817382
75	-0.105010338
76	0.004933868
77	0.004126055
78	-0.114030875
79	-0.141306236
80	0.086679019
81	-0.031548433
82	-0.087369479
83	-0.018369367
84	0.009258202
85	0.002822825
86	-0.060592752
87	-0.03427393
88	0.026759624
89	0.014432533
90	-0.057637181
91	-0.022624459
92	-0.008091859
93	0.03223712
94	0.004708358
95	-0.071148738
96	-0.071924649
97	0.095167533
98	0.032125883
99	-0.063985042
100	-0.02979408
101	0.02474216
102	0.020901578
103	-0.030774286
104	0.017181192
105	0.022895847
106	-0.007486309
107	-0.084091663
108	0.010901009
109	0.044506755
110	-0.079915322
111	-0.045323949
112	0.073795184
113	0.009482725
114	-0.06566225
115	0.034598213
116	0.014939785
117	-0.053024907
118	0.004421847
119	-0.013299023
120	-0.016894069
121	0.044221263
122	-0.06928999
123	-0.026336465
124	0.052788973
125	0.006952967
126	-0.048971891
127	-0.066700593
128	0.01518505
129	0.057765756
130	-0.033542532
131	-0.070559226
132	-0.044548206
133	0.056521144
134	-6.66E-05
135	-0.029494183
136	-0.030653546
137	-0.017304149
138	-0.014683008
139	-0.013589927
140	0.022582497
141	0.005387953
142	-0.087684393
143	-0.032958508
144	0.065410443
145	0.023629632
146	-0.055764947
147	-0.024312973
148	0.003926822
149	-0.017355578
150	0.002189841
151	-0.017658982
152	-0.048045635
153	-0.040979929
154	0.014552389
155	0.022697892
156	-0.019192491
157	-0.010027613
158	-0.046975475
159	-0.009180001
160	0.031299114
161	-0.001206091
162	-0.052293606
163	-0.041668687
164	0.008649622
165	0.068675384
166	-0.006604842
167	-0.088386603
168	-0.040170159
169	0.073884524
170	-0.022565739
171	-0.08301115
172	0.008403744
173	0.03176219
174	0.009897062
175	-0.035770826
176	-0.051469121
177	-0.017531259
178	0.027051518
179	0.022250175
180	-0.007168361
181	-0.059523039
182	-0.002433232
183	0.047727652
184	0.006254775
185	-0.017353842
186	-0.029249327
187	-0.052866049
188	0.067098275
189	0.011194638
190	-0.124850683
191	-0.034260172
192	0.08920864
193	-0.002914667
194	-0.044392042
195	-0.032711096
196	-0.004370179
197	0.018938949
198	0.010481426
199	-0.007325922
200	-0.068966016
201	-0.016778367
202	0.037078824
203	-0.013582026
204	-0.03845375
205	0.030534301
206	-0.014512812
207	-0.014133965
208	-0.024579968
209	0.000719718
210	0.01866729
211	-0.030307224
212	-0.017528431
213	0.001702649
214	-0.02235198
215	-0.00731928
216	0.002613953
217	0.024671895
218	-0.042159762
219	-0.027146578
220	-0.021601269
221	0.004933664
222	0.014373983
223	-0.035560708
224	-0.058283977
225	0.005927018
226	0.020092146
227	-0.001089437
228	-0.012773479
229	-0.029890435
230	-0.005612952
231	0.004619837
232	-0.00197288
233	-0.003186601
234	-0.005620548
235	-0.032836199
236	-0.017103298
237	0.009057692
238	-0.005402429
239	-0.030127423
240	-0.027866499
241	0.024988582
242	-0.00286402
243	-0.015744686
244	-0.015057155
245	-0.005760193
246	-0.061178822
247	-0.001131977
248	0.067598782
249	-0.036514111
250	-0.071777619
251	0.010664259
252	0.035356488
253	-0.023679903
254	-0.004960333
255	-0.000340257
256	-0.057514906
257	-0.037133999
258	0.024198124
259	0.00727691
260	-0.044894934
261	-0.015311718
262	0.019286735
263	-0.010738884
264	-0.015589578
265	-0.018402202
266	-0.007804598
267	-0.003944635
268	0.00797609
269	-0.023303065
270	-0.020928791
271	0.024957826
272	-0.009651695
273	-0.012385845
274	0.033071179
275	0.019754853
276	-0.047331095
277	-0.024544647
278	0.014673675
279	0.010261604
280	-0.03023478
281	-0.028076444
282	-0.006536654
283	-0.001218012
284	0.003008536
285	-0.020222018
286	-0.019302845
287	-0.007923365
288	0.001376254
289	0.006810938
290	0.000214645
291	0.02216397
292	-0.011993544
293	-0.011322464
294	0.015247277
295	-0.015855107
296	0.004416602
297	0.004431418
298	-0.001823528
299	-0.006152255
300	0.024905069
301	-0.022595951
302	-0.003278494
303	-0.011644023
304	-0.02015846
305	-0.003382547
306	0.008804287
307	-0.014436177
308	-0.021651983
309	0.017998388
310	0.001797267
311	0.01207682
312	-0.029201644
313	-0.033293076
314	-0.009225198
315	-0.002398491
316	-0.001099007
317	-0.026447399
318	0.002024685
319	-0.000154325
320	-0.036719289
321	-0.00622327
322	0.016240051
323	-0.015150581
324	-0.011784826
325	-0.005558116
326	0.02557884
327	-0.011731863
328	-0.006425176
329	-0.008569752
330	-0.004637139
331	0.01671958
332	-0.002298389
333	0.013778006
334	0.002370255
335	-0.006992646
336	-0.007965429
337	-0.010348967
338	-0.008707558
339	-0.021317823
340	-0.016599383
341	0.019476721
342	0.00132009
343	-0.038921528
344	0.009117194
345	0.020792382
346	-0.019290855
347	-0.020766428
348	-0.028780596
349	0.00615624
350	0.013744252
351	0.007693359
352	0.020684617
353	-0.03763948
354	-0.012660538
355	0.006967851
356	0.009332725
357	0.006975514
358	-0.005797591
359	-0.021506038
360	0.012943541
361	0.018193314
362	-0.011585883
363	0.000366517
364	-0.003905433
365	0.007210664
366	-0.007853474
367	0.002529621
368	0.009726082
369	0.009618657
370	0.001427003
371	-0.008925744
372	0.00075388
373	0.018271413
374	-0.013201679
375	0.001488618
376	-0.016452312
377	0.002561501
378	0.025056226
379	0.01007155
380	-0.035983868
381	-0.004757336
382	0.035474878
383	-0.001586744
384	-0.034422908
385	-0.005399261
386	0.015536547
387	0.008580719
388	-0.006788492
389	-0.011212145
390	-0.003493479
391	0.023524897
392	-0.001581396
393	-0.012867212
394	-0.010496105
395	0.019381454
396	0.000856842
397	-0.012437718
398	-0.011950834
399	0.010529586
400	-0.006489379
401	-0.014143467
402	0.014299563
403	-0.00287761
404	-0.00262785
405	0.009531463
406	-0.012904985
407	-0.012228012
408	0.00153109
409	0.004442147
410	-0.028303351
411	0.006366423
412	0.012376479
413	-0.003679991
414	-0.01462262
415	-0.00262475
416	-0.001960175
417	-0.024765322
418	-0.007425036
419	0.001591478
420	-0.003063781
421	0.019863775
422	-0.001868657
423	0.004136801
424	-0.006504876
425	0.01032114
426	-0.005170788
427	0.009979452
428	0.020913396
429	-0.008449554
430	-0.014607906
431	0.032191243
432	-0.007788726
433	-0.012330703
434	0.028680835
435	-0.003618581
436	-0.02012876
437	0.004727806
438	0.015896933
439	0.002596038
440	-0.00502038
441	0.000232288
442	-0.016339643
443	-0.001606498
444	0.009379864
445	-8.94E-05
446	-0.00306201
447	0.00914853
448	-0.007950919
449	-0.017785003
450	-0.014334202
451	-0.002290385
452	-0.00247894
453	-0.015186889
454	0.0058121
455	-0.01352208
456	0.005861623
457	-0.004353489
458	-0.001006535
459	0.020890577
460	-0.002459833
461	0.008137839
462	0.031923294
463	0.001501151
464	-0.002678837
465	0.009060825
466	0.008056709
467	0.005263499
468	-0.007360424
469	0.006131921
470	0.001504115
471	-0.005485978
472	-0.006063598
473	-0.002342088
474	0.003927776
475	0.003103903
476	0.015221323
477	-0.01986902
478	-0.003727981
479	0.010508196
480	-0.002691473
481	-0.015970979
482	0.010416405
483	-0.003001315
484	-0.018028872
485	-0.000615052
486	-0.020060096
487	-0.008664438
488	0.019548723
489	0.005755833
490	-0.009749345
491	-0.010404996
492	-0.004068068
493	0.017405579
494	0.023977075
495	-0.015256814
496	0.001907757
497	-0.005693538
498	0.007675409
499	0.013461351


==> ensy.txt <==
x	y	class
3.473896577	1.695947097	0
0.11369555	1.268288808	0
-1.678444001	2.430711532	0
0.143552554	4.03574465	0
0.399918053	4.122210554	0
1.166354961	0.295483558	0
0.984415895	2.683410657	0
0.593134289	0.318089748	0
1.753011197	1.483200037	0
1.210824833	2.063091955	0
0.26547179	0.290646491	0
-1.655001058	1.100829879	0
3.518391202	2.427547051	0
3.183633857	1.523141695	0
0.248467979	3.432267767	0
0.385341931	1.010289348	0
-1.579647517	0.843407206	0
1.541305444	2.094840263	0
-0.305948523	0.101280312	0
2.332463873	1.977326899	0
0.626749327	0.150726885	0
2.928256499	2.475211844	0
0.282372628	-0.019535753	0
-1.916415687	1.052203608	0
-0.317008431	0.191191028	0
0.358595927	4.220477379	0
-1.825280673	2.425137342	0
0.607744815	1.727679728	0
2.410898754	0.350420179	0
1.218919745	1.688794162	0
2.576604317	1.693338514	0
0.612114815	1.754059204	0
5.097338031	1.443180668	0
0.897378664	0.541845827	0
-1.631794589	0.818133025	0
2.711153636	0.323671653	0
0.614018249	4.845531157	0
-1.339945813	2.161421906	0
0.305231379	3.126929156	0
2.385146239	0.160442851	0
0.241969282	0.473818668	0
-1.309030391	1.599323728	0
-1.292146279	1.267292978	0
0.466488883	0.328531121	0
0.149132612	2.83892252	0
2.333734552	0.387457773	0
0.375688571	4.960327763	0
5.578912603	0.748400913	0
2.182656945	0.251285902	0
0.455799425	5.015756726	0
2.313788238	0.847747055	0
-0.093573461	1.5135102	0
-0.072971383	0.580320651	0
0.835958824	1.951363034	0
0.787108264	0.740316685	0
2.834173336	0.953586805	0
0.017881255	0.044693716	0
4.861364806	0.817246535	0
0.949798239	0.161857843	0
1.56094866	0.567176162	0
0.703901544	4.823340603	0
-1.74607458	2.305666662	0
5.443826228	1.343680762	0
1.552102633	0.474885985	0
1.271842751	2.192988564	0
2.665208301	2.323811491	0
1.458204975	0.469026096	0
2.244468829	1.815772754	0
-2.333985424	2.357815059	0
2.557978681	0.56009852	0
-0.035556814	0.387227737	0
-0.774902619	1.131100623	0
1.816581791	1.326515185	0
0.471328611	2.029311382	0
5.687553198	1.342136334	0
0.386603256	4.675000156	0
0.527191631	4.899783384	0
-2.259824866	1.799334256	0
-1.068713495	1.431135213	0
0.838938013	0.207186873	0
5.059027208	1.427788725	0
-0.619132224	1.463933171	0
-1.003996681	2.482654584	0
-1.93804661	1.424745452	0
-1.144722632	1.932764496	0
-0.45087614	0.73659881	0
1.927064387	0.682763256	0
0.920237188	1.03737296	0
-2.065806311	2.005753055	0
0.501589417	0.702819066	0
-1.441587986	0.306273268	0
1.077625779	1.540680191	0
0.580848391	4.7268861	0
0.807482423	0.305820774	0
-1.547279899	1.825255536	0
3.569559414	0.682281806	0
1.661108639	2.454866929	0
2.442400995	0.057485079	0
0.139427222	0.209700786	0
0.118712521	0.462872728	0
-1.867821294	1.999025582	0
0.247353098	0.920763805	0
1.372797149	0.682402232	0
3.388428522	1.797056607	0
0.66160744	3.750729727	0
0.318189899	0.263335196	0
0.436587229	0.388590893	0
-0.423232827	1.274978851	0
0.554210803	0.826733862	0
0.318188966	4.042640322	0
2.468809333	1.762724588	0
1.66716696	0.083439188	0
1.650217884	0.321743135	0
5.131822517	1.120636568	0
0.210742172	0.379543764	0
0.788537738	0.305154745	0
1.030468548	0.528155291	0
3.360568331	1.431537317	0
-2.178973593	1.128209841	0
0.823678632	0.245757227	0
5.068583889	1.294075202	0
-2.248883196	1.95020417	0
2.519921345	0.330422288	0
-0.282537951	0.137243637	0
0.563704821	1.484648914	0
0.12826218	0.993291132	0
3.351942263	1.400783315	0
-2.311906926	1.401572007	0
1.092023465	0.587614895	0
1.071296831	0.455846012	0
0.431056718	0.499244552	0
0.487479761	4.892977871	0
2.803019065	1.081306591	0
0.319216375	5.116410779	0
2.144497107	0.529080101	0
0.26240914	4.629769532	0
0.388399329	2.294027116	0
5.103393111	1.192958272	0
0.766196127	0.866919777	0
1.387476585	0.564799934	0
4.659341166	0.701007691	0
1.718591538	1.7111893	0
-1.831125435	1.497986352	0
1.626032693	0.253674676	0
0.624064225	0.041244399	0
0.583745137	0.55022434	0
0.188101885	0.469433417	0
-0.428289224	0.230625892	0
0.321917317	3.111412622	0
0.503809684	4.637919714	0
0.809277768	1.781101156	0
0.529247291	4.280957109	0
0.424567449	3.118533975	0
0.23770436	0.135582211	0
1.480514618	0.006775684	0
0.818896686	0.368559869	0
0.147947243	0.283822131	0
6.234273023	0.752800357	0
0.209379752	4.815612526	0
5.559940989	1.473234467	0
1.302360688	0.34391829	0
2.37442028	0.409216997	0
-0.723158203	2.293504693	0
0.341203964	0.13708024	0
1.211127952	0.956467357	0
5.856439166	2.18760096	0
-0.458698319	0.287196135	0
5.305401736	1.987339603	0
2.236209603	0.860332323	0
0.725079801	0.27045821	0
1.664807832	0.725521134	0
0.502081792	3.950844956	0
0.70803923	4.853935031	0
0.64719584	3.253744538	0
-1.697704289	0.750905565	0
-1.952440004	2.417725395	0
-2.176002166	0.811124394	0
-2.098829549	1.394949636	0
-2.187179934	1.227332173	0
-0.188753214	0.718599623	0
-0.279033398	1.532511239	0
0.235040218	0.739117747	0
0.766362924	4.331328447	0
0.505203488	0.37347829	0
0.74229207	4.297251316	0
3.304383027	1.341345753	0
-2.167248843	1.249712529	0
3.098880121	0.95315277	0
0.182462833	0.133077504	0
0.523247917	3.831190751	0
1.365281273	1.070430741	0
5.4112586	1.209575527	0
0.692658261	0.185490164	0
-2.354150478	1.714869749	0
-2.180172806	1.390283038	0
0.288404666	2.712967765	0
1.60354766	1.137701757	0
1.734857801	0.112865821	0
-1.313209158	1.831988842	0
1.322369068	0.424488239	0
0.648218095	1.146737871	0
1.246363903	0.681673062	0
0.499670905	0.222334914	0
5.892326612	1.237112422	0
-1.607682797	2.226379889	0
1.950072615	0.276451686	0
1.870150986	1.108414922	0
-0.242853314	0.355620549	0
-0.198651026	0.250153047	0
0.876465216	0.563885188	0
0.787047117	1.085875797	0
1.881022368	0.241672847	0
-1.583316917	1.231389339	0
-0.197306059	0.972001696	0
3.0875328	1.500782784	0
1.208140123	0.56896999	0
-0.391678857	0.659397075	0
0.556617317	0.292335031	0
-2.332415116	2.367570584	0
-2.147657938	1.81101196	0
0.307427059	0.757544444	0
3.383517715	2.230812105	0
5.860668884	1.423387725	0
0.708344673	0.354491676	0
0.652084901	4.502769825	0
-1.874813112	0.841899009	0
-1.193018757	1.602823935	0
-1.85073342	1.550274506	0
7.376011051	1.751844778	0
1.81730596	1.871025032	0
1.551363458	0.924003538	0
2.451849392	1.570955357	0
0.263008424	1.49282975	0
0.461495517	4.772814981	0
-0.008259603	0.83605725	0
2.280195747	1.245791812	0
3.238296907	1.620149476	0
-1.693608935	1.580123322	0
1.537620475	0.473035456	0
0.573410665	3.469513241	0
0.425331826	3.485553479	0
-2.100284605	1.705330836	0
0.203048198	0.399900384	0
2.741439312	0.281882825	0
0.596997792	3.898379508	0
1.707623854	0.590216795	0
0.862148613	0.630236745	0
1.715503278	1.352750934	0
0.307168496	1.941571992	0
0.692988964	4.5995174	0
0.662824956	0.932373489	0
1.984452388	0.641991953	0
2.703958007	0.882724276	0
1.175350767	0.484403057	0
0.108312967	0.2880653	0
0.526494499	3.805036708	0
0.727182006	4.777579927	0
5.824250023	1.902408962	0
5.782749588	0.89478825	0
1.780583505	1.574740787	0
0.438828423	0.424376362	0
0.23560032	2.821541529	0
1.167801032	0.193172186	0
5.512540338	0.760240593	0
-1.604941176	2.437255353	0
-1.472184077	1.799403811	0
-0.083893216	1.979014025	0
0.415932677	4.254056116	0
-1.343517718	1.140117611	0
1.824770691	0.402163313	0
-1.330121826	1.773183412	0
-1.74140563	0.86460124	0
0.256751599	0.400282323	0
-2.214532521	1.252139868	0
3.396660499	2.242009456	0
0.817862089	1.332283044	0
0.27576938	4.630017362	0
1.855484601	0.6885508	0
2.188399068	0.22200796	0
0.790620982	1.635729768	0
0.635287348	0.197812128	0
-1.420464708	1.834004758	0
1.814266902	1.724966562	0
-2.195977872	1.985873744	0
5.205038729	1.19485376	0
0.718933802	0.131692552	0
0.939603918	0.535020683	0
-0.87031543	1.681571627	0
3.545245751	1.191926187	0
1.716478239	0.660142482	0
2.092825406	1.706236963	0
0.460009602	0.708030031	0
1.595926547	0.889917574	0
5.531830973	1.613660459	0
3.413703611	1.217036959	0
5.697695597	1.443650877	0
2.48862793	0.065888262	0
0.786476841	0.59786814	0
0.339270539	3.887355188	0
5.870739628	1.362464889	0
-1.346547987	1.932269124	0
0.16835334	1.306556575	0
0.802548916	0.569086676	0
-1.098512248	1.949384418	0
6.690531356	1.682934313	0
5.759298354	1.452982529	0
2.21117991	0.43884305	0
2.603662432	1.724780132	0
1.467167566	0.332920513	0
0.800509549	4.493845384	0
5.590948705	1.816141179	0
0.350556837	4.043140975	0
-1.852348974	1.433734579	0
0.008022983	0.394706436	0
0.758806049	0.623695297	0
0.653242514	4.368860658	0
5.130948619	1.16273758	0
0.321001455	3.790044871	0
0.566915383	0.986669351	0
0.393004913	0.633884264	0
-1.562012174	1.560763333	0
5.14610143	0.814897333	0
-2.458607186	0.50054849	0
0.283452013	1.879378378	0
1.971872632	1.24342453	0
0.939001935	2.554353918	0
-1.173294724	1.782880286	0
-0.167341881	0.267185889	0
0.182457939	3.867864905	0
1.534986427	1.130902901	0
0.532694979	0.515065824	0
-2.12535849	0.812946433	0
5.186452715	1.898786019	0
0.044915405	4.50649079	0
1.572495365	0.833896303	0
-1.050157135	0.721861541	0
5.98567719	2.147525054	0
-1.99007189	1.238089674	0
5.704389563	0.429872064	0
0.039686537	1.094136739	0
0.707779852	3.971827219	0
1.306555222	0.975806731	0
1.155478056	1.358991281	0
0.709327159	3.386401682	0
0.473916772	0.413038043	0
2.089701685	0.506537563	0
0.674734336	4.338886647	0
-1.439501413	1.305065538	0
0.586926694	3.095810625	0
0.862719596	0.130736794	0
0.096800785	0.548923146	0
0.238307928	0.533754267	0
3.102339173	1.04402354	0
1.70964722	0.511032227	0
0.859464757	0.335522348	0
0.33031148	0.165827888	0
0.547027581	3.462216108	0
0.730921588	0.518948076	0
-1.060405996	1.613647957	0
0.087312552	4.475073368	0
0.455520817	0.309678779	0
0.015241263	0.674306774	0
0.6972899	0.193272284	0
0.576573094	-0.776564378	0
0.861574276	0.788466067	0
-1.164477239	2.06580402	0
0.02756253	0.494150219	0
-0.160980296	0.236697207	0
4.509667715	0.864391932	0
0.668920843	0.105612796	0
1.211482683	0.378840105	0
2.316253609	0.618350046	0
0.27432154	4.606059974	0
2.886772211	0.973824347	0
2.932410827	1.69552094	0
0.053514719	0.632297291	0
3.46851248	1.455321127	0
5.067253453	1.28523372	0
0.221517222	3.270797653	0
0.250563651	4.137508369	0
0.292461194	4.998226765	0
5.370235056	1.15407433	0
2.89528777	1.882721241	0
3.204594034	1.734971212	0
-0.646051424	0.328793107	0
0.862011717	0.319905603	0
1.83930847	0.8398613	0
1.870904853	0.667475422	0
1.482622499	0.406543144	0
1.299796645	0.047768165	0
0.684273281	4.694076452	0
-2.094346344	1.68226194	0
5.516990908	1.616250383	0
-2.012636907	1.728621786	0
2.731090727	1.221711602	0
-0.917000582	1.22465976	0
3.006637774	1.065390592	0
5.220987192	2.030716383	0
-1.139710299	2.322155957	0
-1.142870338	2.086287443	0
2.204470386	2.424976762	0
-1.908308365	1.418111558	0
0.238942859	0.702118334	0
1.425565649	0.250935525	0
0.621722806	0.246628372	0
2.583820485	1.475781189	0
0.494801079	1.053728223	0
2.733948552	1.253071348	0
0.303905953	2.860750735	0
-2.099511369	2.398367936	0
0.098611681	4.429018211	0
0.904645191	0.490317943	0
0.950814474	0.476133952	0
0.267885725	3.936825302	0
-1.869218886	1.756242663	0
6.380455302	2.090356048	0
-1.803190669	1.237943981	0
1.200989061	0.173801503	0
-1.125234321	1.95882572	0
0.506108038	0.41861599	0
0.456851273	1.568636739	0
0.20384538	2.410056121	0
1.792112721	0.612466911	0
5.479598865	1.3192642	0
0.243500639	0.431337179	0
-2.109071492	2.095799753	0
-0.976326866	0.694511425	0
0.677775753	1.3541973	0
1.793571035	0.432941037	0
0.277062022	3.130224564	0
-2.414300137	1.418917303	0
0.505878245	0.075962733	0
0.179044584	0.695289416	0
5.255868933	1.779989168	0
-0.070546358	1.238456122	0
0.762147814	0.949960592	0
-0.229582565	1.642231446	0
1.756349156	0.447414859	0
5.381642506	1.502261931	0
1.553585399	0.181448777	0
0.290967377	4.164773235	0
0.541837222	0.729908837	0
5.479846392	0.641858115	0
1.098083738	3.92116083	1
5.070776818	5.88866246	1
-1.210210321	4.377650077	1
-1.193178539	5.736292698	1
4.6334185	2.129388054	1
5.531064113	4.888302909	1
-1.329161734	3.583059279	1
3.29909702	4.990352319	1
-0.487420476	5.288715862	1
1.451367071	2.846313758	1
5.377365088	2.51703302	1
3.261834498	3.603990247	1
-2.077641402	5.450156382	1
3.740755686	3.163534149	1
4.461526781	4.981452031	1
1.585232175	4.15688469	1
-0.635771054	4.106118562	1
1.70150477	4.456361539	1
2.888341294	3.733321277	1
-0.526120658	5.51644132	1
3.510646214	5.95731857	1
5.252881791	6.021265917	1
2.580511382	4.095352708	1
2.376387058	4.316946393	1
-0.850852519	4.09001904	1
1.429026521	4.865376315	1
1.701966338	4.158985526	1
3.771942193	2.192926441	1
5.70108445	2.44541694	1
2.632966084	3.869920987	1
-1.756729499	5.3209996	1
-1.575925292	5.950982911	1
2.231319663	3.327637324	1
-2.782459211	2.544175092	1
2.869624327	3.498327652	1
2.148953385	4.318207038	1
-1.928542567	3.733093602	1
1.833190612	4.454487672	1
4.690863883	5.785571476	1
-2.304560152	4.786451603	1
2.085709749	4.443594421	1
-1.667250567	3.763489534	1
-0.379851047	3.690239352	1
3.112973464	2.979770409	1
3.926116897	1.673822748	1
-2.168851212	4.530884577	1
-1.750093398	6.469176667	1
1.992381708	5.541415179	1
1.665417651	4.334553233	1
-0.432039343	5.259432388	1
2.547726649	2.951828321	1
5.002542935	2.893454328	1
0.465432347	5.659194079	1
-2.022566171	4.787683156	1
3.660308101	4.364760792	1
1.876276135	3.759577041	1
1.054663543	3.113587288	1
0.183124539	5.916616925	1
3.702838976	6.002252461	1
5.548519178	5.80906969	1
4.349151961	2.424974845	1
-2.347533101	5.766957753	1
3.844172515	6.331004843	1
-1.375076967	5.466734174	1
3.759401024	2.883212091	1
2.126852666	4.822616344	1
2.501059767	3.227449875	1
1.326393632	5.091021497	1
2.35280468	4.004857431	1
-1.116526409	2.717515827	1
5.275686892	5.523376632	1
1.024194138	3.020771955	1
3.559140827	5.829376734	1
5.075962172	5.454533222	1
1.175745638	4.442772372	1
0.935511832	4.94272504	1
3.576790254	5.287515784	1
-1.623523445	3.109253232	1
-1.344172357	3.609905397	1
3.277459792	5.831689123	1
5.080499396	2.914562951	1
-1.094558092	6.248759887	1
-2.193254106	4.098431492	1
2.510507111	4.480007484	1
-1.980785866	5.944847556	1
4.885506753	2.781395087	1
1.557583888	4.854885597	1
4.643448026	5.419527127	1
3.112968553	5.754706324	1
1.154920228	3.78027314	1
2.141878897	2.932497546	1
3.618873444	2.873144001	1
-1.746140495	5.454511745	1
4.714832806	6.491590583	1
3.00370665	5.450658792	1
-2.116059311	4.660423609	1
5.406581113	5.237733427	1
3.784577884	5.184141271	1
3.651614437	5.174100573	1
-1.566963931	5.306504339	1
1.6375679	5.122524088	1
4.266687971	5.823892599	1
1.814618108	4.367676498	1
-1.167370031	4.953607983	1
2.77096814	3.137002896	1
0.993348934	3.338287326	1
3.400589427	4.442788588	1
4.069622268	4.0155989	1
3.090906546	3.791557545	1
-1.483782395	2.960225123	1
-1.739207579	4.068696525	1
-1.508162382	3.565101101	1
4.566706732	5.665262573	1
2.732753903	3.1600156	1
2.952219732	4.526183623	1
3.79092592	2.394539786	1
-0.845915768	4.304603105	1
0.92116419	5.18122434	1
2.363160686	3.325200352	1
-1.198825959	3.316584442	1
-0.649820478	3.180636691	1
2.611891854	5.16021758	1
-1.743491888	3.564273231	1
0.817649542	2.994933754	1
-1.845203123	3.83470733	1
-1.673564724	4.352109514	1
-0.927413838	5.520538349	1
1.582596814	4.081315445	1
1.596601183	3.884651405	1
-0.178376185	2.653041848	1
2.350026361	3.631414223	1
-1.593808427	5.102868836	1
1.865333501	5.643660101	1
2.564672654	5.128040049	1
-1.283038374	3.752447334	1
1.400280341	3.748489687	1
2.088559186	4.640557213	1
4.516032399	2.467531391	1
-1.483193469	5.811603745	1
1.727097814	4.078284892	1
3.296479189	4.534979467	1
-0.164936618	6.110118921	1
2.658781168	5.607111415	1
-1.797659262	4.337627871	1
5.137552096	5.537513908	1
-1.359603313	5.905920778	1
5.084280453	4.890571307	1
4.189208766	5.083366781	1
1.348808617	4.857486397	1
5.773105791	3.273761782	1
6.18096204	3.554993876	1
-1.67242422	5.378244335	1
1.759241515	2.965780793	1
4.311733036	4.73919967	1
4.507828619	1.342343465	1
5.585261191	3.442526137	1
4.908758799	2.136619057	1
3.782746494	4.855028561	1
-1.408550868	2.876132582	1
-1.150335791	4.263458455	1
-2.126226789	5.466044679	1
1.487186517	3.483319465	1
-1.636457237	6.269706188	1
3.654770597	3.815517235	1
-1.818686128	6.171656114	1
1.378599235	5.248699663	1
-1.851453728	2.7250672	1
1.253427594	2.966793954	1
3.474556451	3.49614068	1
5.312024476	6.305248126	1
3.205853087	5.526356717	1
2.104177554	4.216785747	1
0.562918443	5.645118635	1
3.389448111	5.335871263	1
5.177153671	4.718075269	1
2.462225276	3.619430662	1
1.512430286	2.621020887	1
4.149212277	5.717637501	1
-1.785209073	5.563673457	1
2.591122208	3.478487699	1
2.506621633	5.401268781	1
4.637640607	5.663670032	1
1.693064821	4.718716475	1
5.545083145	5.280981041	1
1.11709863	4.33370419	1
3.141369019	5.83382146	1
1.931130324	4.51557831	1
-0.848849966	4.090740906	1
1.28245186	3.831182798	1
4.5473608	1.939107928	1
5.374096348	5.555121703	1
2.247596797	6.146679932	1
3.456710335	4.215814369	1
3.027676621	4.97026427	1
1.07136056	4.64235749	1
0.015201556	3.590353533	1
1.836508453	3.658790745	1
1.586974488	3.337496326	1
6.089062601	5.055656678	1
-1.246202941	3.305510062	1
0.373025511	5.324653308	1
-1.490670109	4.725179751	1
-1.52488492	3.953080078	1
5.189197231	6.525870607	1
0.240551807	6.533723775	1
4.126233744	5.786766511	1
3.202690301	5.834147326	1
0.84005786	3.580747883	1
3.453630688	3.476708761	1
-1.092684033	5.06694146	1
0.441056129	5.918543863	1
2.837286732	3.872061315	1
1.414480634	3.858182553	1
-2.023674385	4.086952078	1
4.35065532	6.412772092	1
-1.640729662	4.859213793	1
-1.238607825	6.028590665	1
1.733735753	3.193039254	1
-1.453608393	4.344557939	1
0.977507812	5.28218122	1
2.034954677	5.28849455	1
-0.822984305	3.684547091	1
-2.359167045	4.39884352	1
0.816143915	3.387612121	1
3.286534288	4.946975478	1
2.997931303	5.559266108	1
6.204114675	5.69429671	1
5.639573202	5.622812945	1
4.969775439	3.04929106	1
1.458930936	4.701918943	1
-1.827843164	3.185026953	1
-1.655137645	3.832048263	1
-0.823826514	5.523524836	1
2.785185832	5.702776022	1
3.111430933	5.915866577	1
6.600173818	4.321752332	1
-1.715945036	2.967478726	1
5.309442763	6.16633241	1
2.957169133	3.428084691	1
-1.301067238	5.797435135	1
1.190188339	5.020550853	1
2.729957636	4.250326134	1
-0.021195881	5.288161941	1
3.615058987	1.046622642	1
5.646827282	4.720944695	1
3.402994553	3.667318722	1
4.855897858	6.134794245	1
2.112011395	3.36884743	1
0.414648413	6.580995012	1
-1.787849328	4.803390682	1
2.074549074	3.904195009	1
1.782679019	4.06554477	1
1.607876191	3.349976443	1
4.57349295	2.980904549	1
4.287359644	1.817372379	1
-0.831335626	4.171468066	1
-0.693917401	4.121559347	1
5.652769003	4.779919207	1
-1.85444433	4.260673427	1
-1.092036883	3.519926547	1
2.158737739	4.778495679	1
3.83314885	3.409867005	1
1.864967408	2.699090205	1
1.776452706	2.989591661	1
1.582328473	3.284411651	1
4.001986568	3.511616815	1
2.064108332	4.348060029	1
1.491755542	3.586380431	1
-2.133242444	5.770928586	1
2.710280185	4.741619081	1
3.634519259	3.440664862	1
-1.992728261	5.469334702	1
3.306964245	3.242506757	1
-1.257040984	4.641005347	1
-0.73957403	3.724129954	1
3.241261334	4.987019056	1
2.375900824	5.098451879	1
2.025933411	4.495385367	1
2.316637986	4.424348078	1
2.052067278	4.659410581	1
5.52697512	6.304293917	1
3.046336656	2.827377625	1
-0.319273965	4.619525292	1
5.752270608	4.924956109	1
-0.02337999	3.618192487	1
3.137952238	4.528300328	1
3.197284625	3.360466045	1
-1.476871345	4.327187472	1
5.032316704	4.000110719	1
3.678767276	2.96464112	1
4.019243689	1.222780242	1
1.398901785	4.128709885	1
-1.379141222	3.295915856	1
-1.467872785	3.865937667	1
2.734810665	4.553822544	1
-0.80526293	4.135346514	1
0.773062737	5.242966262	1
-1.75871476	5.104603515	1
-1.283449104	2.704785252	1
1.190334488	4.373787904	1
-0.327609997	2.527134391	1
-0.55603051	2.901085283	1
2.249757432	4.572086702	1
3.722387766	3.639899056	1
-1.501233876	6.009709064	1
3.12950677	5.795344539	1
1.533786347	4.343592586	1
1.273566611	3.916760932	1
-1.552104733	5.550843971	1
-2.268720276	3.251276162	1
4.707662305	5.916628407	1
1.120214029	2.575550888	1
-1.839019883	4.292758857	1
-2.190782758	4.888284517	1
-1.809579581	4.228989143	1
4.06061583	4.839629784	1
2.3950972	3.236544619	1
-2.117943208	5.059080154	1
-1.424253698	5.808502965	1
2.875580669	5.480958339	1
3.774585719	5.960235144	1
3.781179183	5.968733734	1
1.890473349	4.785034039	1
2.948220596	3.853283769	1
0.936777416	4.076522224	1
1.190816888	3.323553469	1
3.349416773	3.458390191	1
-1.456056882	3.282209148	1
2.426727629	4.540472721	1
4.556285196	1.076514305	1
-2.142433498	5.793425522	1
0.431905978	5.218624439	1
1.841910153	4.145439614	1
3.232590205	5.82747703	1
1.18523517	4.083688496	1
2.06902904	4.830651155	1
2.175888701	4.968843909	1
2.20422678	3.503973798	1
1.690847202	4.145311223	1
0.228978483	5.901481844	1
-1.622891789	5.939303705	1
5.550251126	6.131866641	1
1.31405473	5.570688849	1
3.096372433	5.348258519	1
3.300905415	4.20838645	1
4.424981947	3.500130275	1
2.240934743	4.610397819	1
1.628609111	3.320842987	1
2.218242714	4.638463801	1
4.553899783	2.679963011	1
5.616195685	5.694852604	1
0.367373192	5.528175503	1
-2.635164025	4.323593686	1
1.420464009	4.545903105	1
3.200854941	5.46401195	1
2.003560881	5.446263796	1
2.558657021	2.79893295	1
2.039157982	3.075874611	1
2.525322898	3.569217331	1
1.354824692	4.465086224	1
1.367670496	3.006603571	1
1.338352431	3.329931872	1
-0.192100825	3.249710011	1
3.861177693	3.105348768	1
1.561691687	4.24939154	1
1.480943868	3.709263524	1
2.324442513	6.107550676	1
1.249718234	2.572329523	1
2.771208799	2.98140578	1
1.890930911	3.679918811	1
3.975519182	4.469281289	1
2.762753702	3.852138174	1
3.378531733	6.27199188	1
1.052857507	4.109940042	1
2.804496791	5.706685606	1
5.009001376	4.955117073	1
3.897042879	1.863188344	1
5.053002388	5.434990793	1
2.799106884	5.8893351	1
1.024533574	5.990067004	1
3.249537972	4.744316339	1
3.717577307	5.733545372	1
4.2120782	1.699165793	1
3.277670532	5.54792698	1
1.31233405	2.744184991	1
3.695928999	1.324745697	1
5.764113717	6.041781072	1
6.235534101	5.979736734	1
1.284637579	3.055246028	1
3.54341323	3.249865964	1
-0.436328137	3.437962801	1
1.674741468	3.976035339	1
-1.615041335	4.133114856	1
3.222748196	5.539579597	1
1.758154947	4.84820084	1
6.139254814	6.34284447	1
2.245159539	5.056694591	1
1.065212324	3.36601928	1
2.549789498	3.637221264	1
2.867867733	2.607860264	1
3.572059189	4.268882968	1
-2.336436298	4.780433352	1
3.506817386	4.533953757	1
0.99129167	5.311799997	1
3.730205686	3.363200238	1
2.07053841	3.027016205	1
-1.638915806	3.118521691	1
1.700682514	3.865235063	1
5.737394171	3.204004809	1
3.6880295	5.851202368	1
-0.152446547	3.275538673	1
2.524652566	5.499023508	1
4.846986376	5.21319383	1
4.464475854	5.740513703	1
-1.349634085	5.082747529	1
1.685782183	4.679026052	1
0.5149371	6.051599918	1
3.970762837	3.275096399	1
5.292731313	2.651592521	1
5.639346161	2.864308498	1
-1.664164659	6.290962667	1
2.481426964	3.734998496	1
-0.346792048	3.687059384	1
-2.193859541	2.845600178	1
3.45270002	3.463382353	1
3.451833097	5.531292175	1
-1.263950254	4.196162321	1
6.17426015	5.258337236	1
5.55459764	5.697246133	1
3.075138913	6.075861553	1
5.029880286	5.897074984	1
1.355034441	4.527273235	1
-0.273721222	3.040587866	1
5.200799613	6.075311274	1
4.894936118	5.560110621	1
-1.719603532	5.181986435	1
4.830792028	3.222815696	1
3.718551105	2.451123187	1
1.452130713	4.32193579	1
1.01545079	3.009605663	1
1.464008316	4.710172362	1
-0.059864898	5.458482007	1
3.124382268	3.64503812	1
5.185805992	2.521562936	1
4.391436262	1.701683085	1
1.198271092	3.013436281	1
3.272283703	3.062531509	1
-0.600526417	2.665514981	1
1.087713534	3.214775699	1
-1.372200616	4.230722825	1
4.070300874	6.077022429	1
4.927590967	5.419451713	1
-1.537554301	2.944442709	1
2.627118789	5.670215601	1
5.401579707	3.692906699	1
2.518745616	4.547044664	1
3.283278496	4.172270107	1
2.896238285	4.545644054	1
2.134973004	3.343531807	1
4.556730577	5.805769674	1
3.54120872	3.090054009	1
-0.78047623	4.226675309	1
5.432419718	2.362796216	1
-0.970069843	2.734922492	1
1.848852807	3.654177338	1
-0.394506246	3.455916766	1
-3.277243245	3.748624826	1
0.493780049	5.731737128	1
0.244766339	6.040348086	1
3.821553977	3.481520766	1
1.251063087	4.678901608	1
4.99605864	1.305855745	1
1.713624702	5.03148094	1
4.693779452	5.412342652	1
-1.685982272	4.284205919	1
-1.36533681	6.571062837	1
-2.157904062	3.90801189	1
3.405474841	3.848086743	1
2.989446398	3.441696535	1
3.675417343	1.313013031	1
1.703141036	4.703533524	1
4.165395223	3.948653959	1
2.201262857	4.76632045	1
2.885996396	3.07041542	1
1.440265169	4.278279788	1
-0.215648939	5.31699839	1
0.922998779	6.173853374	1
3.211320465	5.65965393	1
1.047833529	2.74098002	1
1.903764136	4.421241709	1
4.483691765	5.811833849	1
2.119882804	6.14318128	1
3.477059315	4.573426147	1
-1.914389635	5.047714296	1
3.168259977	5.286590195	1
-0.620623066	3.316490058	1
0.932973686	3.434018194	1
1.773023009	3.551498479	1
1.088797348	3.387845426	1
3.937403552	3.406273645	1
4.010504107	1.108225436	1
1.328075902	2.909822899	1
6.427628142	5.289675632	1
-1.165264044	5.179195818	1
2.163165519	4.215756488	1
2.494930146	5.360858573	1
3.41460862	6.197435991	1
1.513293433	2.809458909	1
3.396878492	4.042044191	1
3.816521964	5.818672519	1
2.400876063	3.83818708	1
1.612904918	5.395897282	1
0.882409794	4.39714864	1
2.069431298	4.164066695	1
3.42151711	3.789501776	1
1.021077116	3.307520458	1
3.801620518	1.453620706	1
1.645886823	4.884808771	1
-2.362143136	3.691685929	1
2.972577951	3.656986378	1
3.073814554	4.565576309	1
-1.814285894	4.59598853	1
-1.149156457	5.26398067	1
2.292993845	3.943644839	1
3.057175937	5.546935998	1
0.271157764	5.70892064	1
3.784582076	3.779941008	1
2.720381713	5.840834081	1
2.105722041	3.985251894	1
-1.434850147	4.25537563	1
-1.411859575	4.811738882	1
1.741559565	4.19625329	1
3.802087001	1.122454649	1
1.016130757	2.583644806	1
-1.468431261	6.117191888	1
-1.493401158	4.950363819	1
-2.127389267	3.661829901	1
-1.282474097	3.500962829	1
-0.05318859	4.187757819	1
3.178280974	4.470671146	1
3.803751004	1.248828066	1
-1.809870755	6.293440678	1
4.680246486	1.039700221	1
1.758046958	4.559228179	1
5.750875959	5.354507961	1
0.952370349	4.807467186	1
4.947283975	4.634733876	1
2.627009416	2.962974611	1
2.722516565	5.38247422	1
-0.910398258	4.086931014	1
-2.060257444	4.926676001	1
-1.643301202	5.320791066	1
-1.692820525	4.022294138	1
4.387905591	5.858615531	1
3.329886652	5.73634715	1
4.411665521	6.362642947	1
0.911344843	3.237544048	1


==> gan.txt <==
x	y	class
0.968273853	2.168290123	0
-0.442732527	4.788029237	1
2.738856516	0.798387166	0
-1.832094679	4.589439165	1
1.604659931	6.071066503	1
1.202650241	0.271016666	0
2.990595268	3.52726288	1
-1.290805566	4.169781819	1
0.765883637	0.264084837	0
2.81098792	5.688779387	1
4.556066446	0.365300153	0
6.087435036	0.463823918	0
-0.122306137	3.444670789	1
3.285935845	3.973402115	0
2.521417641	4.150371616	1
0.474662108	3.543857198	1
2.425146399	0.310970174	0
0.922635157	0.292313979	0
3.907219848	0.124534163	0
1.014521326	5.752358428	1
3.856214697	2.778132767	1
0.51704094	0.432547997	0
4.652480051	3.573763378	1
2.109258212	4.424396621	1
-0.024948641	5.036875518	1
1.850020928	4.680197444	1
-1.646635626	4.559186493	1
2.931593536	4.596722271	1
-0.192657816	4.268050239	0
1.516295092	0.459265479	0
3.403559232	0.315867132	0
0.033576746	3.127010865	1
0.57898458	0.099190495	0
-2.013803061	4.080530765	1
1.489423333	1.922834663	0
0.66015577	1.267638277	0
-1.484329931	1.785042818	1
0.420231047	4.815031808	1
1.400572749	6.110897967	1
1.416673441	5.470505377	1
1.309147814	5.091872812	1
0.088708415	0.238429802	0
5.492645546	0.737621632	0
-0.159585888	0.61836564	0
-0.322308061	3.28268079	1
1.769684713	6.273429419	1
0.348322722	0.246688982	0
-1.288323295	5.224220822	1
1.801647032	4.533033589	1
-0.192806991	5.621293905	1
-0.870399995	3.020625829	1
2.98209012	0.049058329	0
-0.812175891	2.910844757	1
-0.00367412	1.027281991	0
0.719836356	4.26199596	1
-1.861245337	4.171658444	1
1.132380705	1.550377959	0
0.276390647	1.433888467	0
-2.149500684	5.858784341	1
-1.744108362	2.686680193	1
-0.941934386	4.708047337	1
1.579337391	6.261434908	1
-0.747612835	6.604624983	1
-0.937591769	4.387305569	1
-1.365323234	4.433002331	1
5.704116799	0.563183087	0
-1.473066132	3.660616867	1
0.711704518	1.786442659	0
-1.739728324	5.634352078	1
3.487217612	2.082210055	0
1.170102513	0.59523542	0
1.9317729	4.176202892	1
-1.599993883	3.029344946	1
-1.02185617	5.464631131	1
5.124342793	0.798610485	0
0.122625477	3.87638282	0
1.481390851	3.817741994	1
1.393912075	2.462253601	0
5.975762304	3.196068217	1
-0.748955285	1.974117089	1
0.544575721	2.076202747	1
-1.566083384	5.885197665	1
-1.474119285	3.493667643	1
0.057769848	1.875855278	0
0.748898757	1.920770273	1
0.021410817	0.305863206	0
5.759681065	1.637317392	0
0.621301791	0.354924707	0
2.855457147	1.077367966	0
0.038710818	0.738706383	0
5.61289178	5.00910652	1
0.597379947	0.321658394	0
0.761432928	4.187025217	1
1.335241648	1.329680438	1
-0.423564831	4.742615674	1
3.925769016	3.239652715	1
-1.216099399	4.735766731	1
0.155938663	4.868568066	1
0.294964557	2.246615668	0
1.638376594	4.731438577	1
5.760554363	0.526909033	0
2.416984827	4.437748681	1
0.090466865	0.313828842	0
0.034992161	2.455586312	0
0.637298254	6.146389785	0
0.314112303	1.426429136	0
0.564967894	0.480333525	0
5.516560706	4.393478048	1
-1.13811827	0.492169615	1
3.603076901	5.311345863	1
2.67378425	1.505336948	0
0.299664296	1.295162153	0
0.009200065	3.642822865	1
3.332617434	4.623665337	1
0.245837273	3.494295955	1
-2.592688048	4.999009992	1
2.924571015	3.432532384	1
0.194238313	1.348964979	1
1.360669591	0.513598444	0
1.524845652	0.095368429	0
1.108882328	0.391093886	0
2.779453338	4.894564667	1
-0.55541681	6.102930781	1
2.877650644	1.196685154	0
-0.723539933	5.304585194	1
3.053531773	0.832103904	0
2.034606699	6.126071779	1
1.180029785	0.524613625	0
-1.635388017	5.647912595	1
2.228149404	2.413451912	1
0.556991518	0.43537482	1
-1.215415758	4.814892125	1
1.263620783	5.370803672	1
5.888368311	0.252219024	0
-0.837054959	5.809248332	1
5.409827361	0.773941371	0
-1.988672646	6.313277974	1
3.367962589	2.862937782	1
0.883313659	4.549199967	1
2.290926289	2.126655748	0
-0.597312881	5.39573511	1
0.4885925	5.052341215	1
-1.521268779	4.766157112	1
-1.400777901	4.263036965	1
0.205092822	1.29768977	0
1.357454664	1.448401913	0
0.703593558	0.397703006	0
-0.926126183	0.168616188	1
-1.541994546	4.492557496	1
0.214276695	2.259616015	1
6.002351546	0.234360255	0
2.253438187	0.631566211	0
4.777627834	2.879953391	0
0.543886926	1.370613553	0
5.285991875	3.103168133	1
0.167091367	0.05430914	0
0.599071511	0.82202548	0
5.692766482	0.71352105	0
-0.612467226	5.559367105	1
-1.360987014	5.017209097	1
-0.48852686	5.838585019	1
0.70701584	0.272974521	0
0.380255679	6.207495473	1
1.895085009	3.690030146	1
3.163851995	3.513106538	1
0.698387836	1.726787818	0
-2.086327261	6.419744172	1
3.303048352	5.249522542	1
2.81063337	0.215846272	0
5.053465156	5.231250769	1
0.370514269	5.712213257	1
5.675048878	0.77172978	0
0.553262669	0.73710003	0
5.310617896	1.855874455	0
5.724467372	0.559826767	0
0.13026212	4.907332204	1
4.762853822	0.70650372	1
0.291178001	2.004839405	0
0.138872245	3.394548732	1
3.46614864	4.837434671	1
0.464941654	2.58854221	1
2.134454409	1.438282123	0
3.585852824	4.568829598	1
0.532074427	2.974120638	1
-0.597261031	5.538995428	1
-0.266523359	3.437821531	1
-1.508792939	3.498014194	1
0.225541959	1.241925857	0
0.759496039	1.922035216	0
-2.089025807	5.512932561	1
-0.31275241	5.297651544	1
3.122562775	3.72831297	1
2.288470909	0.155915558	0
-1.956286982	3.384683409	1
0.26521487	0.441514235	0
0.703662356	2.517451096	0
0.382716646	4.421625733	0
2.293765393	1.129623974	0
0.869125096	0.627914859	0
0.377572586	5.82442369	1
2.629748863	2.633264474	0
0.479416729	0.59199352	0
-1.278593114	3.813597491	1
4.8011487	3.94253369	1
3.635943623	0.428223802	0
3.038897024	0.524440617	0
-0.228383505	0.365547277	0
-1.414684404	6.520219799	1
3.707448828	5.325468047	1
1.877213723	2.749875958	1
0.407662982	0.726445759	0
0.071727699	1.771969314	0
1.13502142	2.436398591	1
1.780369828	0.484977802	0
2.195206288	3.503288735	1
-0.605656294	4.419461406	1
0.707932208	6.39280204	1
5.636827924	-0.026791441	0
-1.959743606	5.28046684	1
-0.428964543	5.228861646	1
3.417349011	4.447029552	1
0.361373215	1.766252104	0
-1.336779803	6.483511829	1
-1.733221966	5.603258029	1
1.149127266	1.772853479	0
2.671674124	1.280628859	0
5.404080506	0.517035104	0
0.607984076	4.254534558	1
2.358194522	-0.189063803	0
0.603243483	0.428637558	0
0.466342994	1.434413081	0
5.620906172	4.71690967	0
-1.979500084	5.980823805	1
1.522610112	1.803830317	0
2.905045362	1.942141921	0
-0.165611764	0.37635482	0
0.108757396	6.390629319	1
6.113572541	1.263355459	0
0.089078863	0.60735022	0
1.735369682	4.147909202	1
-1.049810856	5.661361469	1
-0.981171087	4.46931281	1
0.746685551	0.30916153	0
5.263050289	3.889347709	1
0.73409026	0.636139822	0
-1.344091653	3.081200436	1
1.945671813	0.969883873	0
5.010142027	0.63612663	1
0.332812084	2.635126339	1
-2.197665923	3.090529464	1
1.838687647	5.509435457	1
-0.342307933	6.661831272	1
-2.071245649	6.342660931	1
0.459493918	2.132038138	0
5.511689483	0.473299932	0
2.455483347	3.611577546	1
-0.452887086	2.248649899	1
-0.43140877	2.381045771	1
1.384076495	1.833561706	0
-0.45763243	0.80428764	0
5.561969526	0.179519264	0
0.710960713	1.105632796	0
3.90602043	4.149966618	1
-0.903403069	2.635611798	1
0.563510334	-0.111320525	0
2.135520603	0.723092411	0
0.586417667	1.504632942	0
4.064485579	4.431593532	1
-1.305008995	5.309626667	1
-0.266592492	5.882035713	1
3.700715329	5.477025459	1
4.66970091	6.12172228	1
3.719069144	5.181510727	1
-0.678709616	3.43689139	1
-1.961353419	4.310405904	1
-0.511181108	4.895869584	1
3.028068915	4.47397124	1
2.896977852	2.872547764	1
-0.429897949	5.634458627	1
-2.056361044	4.256399426	1
1.336664264	0.208708569	0
1.681068507	5.806229031	1
-1.103988566	4.897579333	1
4.01549069	3.30461977	0
0.719664173	2.605290563	1
0.240564824	0.533543853	0
0.580737071	2.183610181	0
5.626507643	0.090795674	0
0.358042064	5.54614791	1
1.303068176	4.650561839	1
2.161808342	0.748788231	0
4.471406822	5.447939425	1
0.455815622	1.141082584	0
-0.150901116	0.246560069	0
4.44015986	5.136609368	1
2.692110189	5.4515807	1
-1.675493536	2.404882012	1
-0.833121935	2.275390555	1
-0.821862289	4.852237827	1
2.167973151	5.650232308	1
2.030019933	5.70314715	1
1.161640134	1.442213672	0
2.450471362	0.817457308	0
1.855059794	2.706927727	1
-1.681932295	4.542892141	1
0.876906376	5.826962188	1
5.952017141	1.227666336	0
0.215190864	1.985338855	0
0.120651352	6.492993647	1
0.888950894	0.654906321	0
0.034465435	1.013860083	0
1.020884456	3.325869553	0
-0.136677748	4.604454675	1
0.115655318	2.088412655	0
-0.007130244	4.356803811	1
-1.572742997	2.32407434	1
-0.105410433	0.496704425	0
-1.323523441	6.006867464	1
-1.307808228	4.105067973	1
4.625787748	0.349469854	0
1.836327391	5.877109426	1
4.86643336	2.507270394	1
2.131037621	1.249553906	1
2.117156312	0.176691163	0
-0.708734282	2.288823252	1
-1.181119887	3.823185084	1
4.336327657	3.462211753	1
-0.759511539	6.207282754	1
0.467550436	1.88034364	0
0.345571554	3.802707473	1
-1.883899219	5.422094065	1
4.286093826	4.83157906	1
-1.572401098	3.913406726	1
0.689363556	0.147261476	0
3.517941485	4.413752598	1
0.127358758	3.455531144	1
1.411982077	2.100148211	0
-2.537406526	6.331834079	1
3.246081204	5.29630285	1
0.631552156	3.732033521	1
-0.878723571	6.006143657	1
3.714155921	4.742356406	1
-1.30301335	5.668570211	1
1.414568973	1.735667466	0
5.617854378	0.506668271	0
-1.330472905	6.140580171	1
0.559104933	1.331139824	0
-1.787357259	6.022520814	1
-0.310068238	5.073343126	1
5.667487993	5.506174091	0
4.450916489	5.818524935	1
-2.39763908	2.614705669	1
2.639946497	4.071259137	0
0.357558941	5.957849203	1
5.784478599	0.754622108	0
0.344676693	0.150393389	0
-0.752153156	2.430633433	1
-1.434742354	2.592765004	0
-0.112937016	0.970624982	0
0.442518275	0.659111124	0
5.530214362	0.177391701	0
-1.148209904	4.397565448	1
1.091029882	3.928844947	1
-1.370236478	4.820862697	1
-1.543552145	4.564097798	1
-1.630619927	2.931974719	1
5.29613279	3.973462599	1
-1.034301154	4.602359455	1
0.694230893	5.516874602	1
2.069093743	3.892099466	1
0.216777107	4.320587889	1
5.616601569	1.245854526	0
1.341848995	2.575255273	1
3.449101133	5.413422494	1
3.670055972	4.38215796	1
5.570380465	1.521440857	0
1.616661081	5.923607854	1
-1.464213132	3.449498729	1
-1.894634711	4.63069213	1
2.027818112	1.580861951	0
-0.698003654	4.445454182	1
0.117857533	5.491743912	1
1.225022533	0.123772797	0
0.763979768	1.775617253	0
-0.759592848	4.538407985	1
2.321447608	3.467376015	1
1.195315228	1.849452246	1
-0.993725445	3.594944763	1
0.70095048	2.846187868	0
0.565434658	4.662432769	1
0.890354035	3.190150743	0
4.496987318	3.701596618	1
1.213850507	0.337770717	1
-0.661928573	6.272441033	1
-1.150591614	3.983036753	1
0.465449123	0.738534316	0
0.529493482	5.030598626	1
0.124120705	6.507234796	1
4.428781525	4.009262368	1
5.106125164	0.975970211	0
-0.93511233	3.140829208	1
-1.23609481	5.477973971	1
5.343223992	5.036869021	1
0.49774856	5.238744242	1
0.138516043	2.870808167	0
-0.247014472	0.539545182	0
1.440008649	1.364512915	0
1.123223397	6.091188311	1
0.251652953	5.535993049	1
-1.592280458	3.797184256	1
-0.005732708	0.4460525	0
-0.738079881	2.404821608	1
0.202089403	0.242952433	0
0.408729584	0.146888426	0
5.179834025	3.647174416	1
2.347937058	2.831277927	1
2.058808124	0.675809183	0
0.256755818	5.653740874	1
0.206052706	0.296896052	0
3.065933649	3.114789117	0
-0.037183347	0.865719627	0
-1.085028552	4.679337518	1
-0.980136942	0.253709762	1
-0.609599391	5.723057538	1
5.116544029	1.912467392	0
1.855941166	4.582676006	1
0.530035487	1.457841933	0
3.834060901	2.065764831	0
0.71188791	0.419227576	0
0.797117289	4.573651315	1
4.148008262	1.49498431	0
6.077327345	6.449229865	1
-0.725527137	4.874717862	1
0.076990712	3.619162599	1
0.224268919	4.543221022	1
1.550821575	2.132286688	0
-1.143094701	3.952104696	1
0.195238174	4.433441602	1
-1.925598302	5.755958688	1
3.316138419	0.283102027	0
2.343442254	4.694007998	1
0.415824237	4.342771201	1
0.207701534	2.144489552	0
0.659310228	0.45466193	0
2.216662417	5.668135814	1
1.108384962	4.649228155	1
0.503905679	2.080239987	0
5.345151944	0.260582334	0
4.231825485	6.403590667	1
2.750483412	4.697062423	1
2.318242051	-0.024944927	0
-0.174332388	0.297669935	1
3.500519615	5.207241487	1
2.598449874	-0.006964738	0
0.080259154	0.761906496	0
4.393481904	4.842246292	1
4.078226367	4.264855894	1
0.133710714	0.287104339	0
-1.058294064	3.230392831	1
-1.357504153	5.771404779	1
1.894690844	6.270052625	1
0.5359818	0.283685306	0
-2.352956575	5.432951252	1
1.2139253	3.645357229	1
-0.084003432	2.101560096	0
3.259290615	4.417193976	1
0.382695651	0.320943029	0
0.837989212	0.208192736	0
0.386614578	4.063488816	1
2.215627206	0.464737684	0
1.076433542	0.197935143	0
-1.052444385	4.558051418	1
3.38732801	3.890791071	1
1.914805766	4.845772363	0
0.464734089	0.685442374	0
0.620502215	2.328971513	0
0.376828612	0.871151693	0
3.049404381	2.198269474	0
3.106244399	3.318297382	1
-0.689593268	3.775860004	1
1.418080425	3.020897782	1
4.601370074	3.015712725	1
0.253061988	0.135087112	0
0.126273901	4.311213055	1
2.23122883	0.825462882	0
-1.489790221	3.897204356	1
-0.620087269	3.038352849	1
-1.212615864	6.169521227	1
0.321087872	0.788442849	0
-1.8164446	5.502850027	1
5.744925678	1.338487582	0
-0.945139271	3.163057887	1
2.865437956	0.372426094	0
0.493211415	5.981181765	1
3.260093369	4.487736863	1
0.040928078	2.871219224	0
1.166136525	2.494087279	0
6.002231354	0.841815775	0
1.77187241	5.901331243	1
0.664634002	0.344636419	0
-0.905932492	2.804118392	1
1.005622752	4.580021207	1
1.736432088	0.867744815	0
-0.688982408	3.619820629	1
2.450521428	4.105936115	1
1.809295119	5.035021476	1
6.126192257	0.512213359	0
0.394353329	0.454437186	0
4.375028504	6.00594243	1
0.653475573	3.871664149	0
0.385049329	0.053193124	0
2.734120753	4.157691632	1
2.006154304	5.253615176	1
0.435146513	0.431289318	0
0.447041659	0.460669849	0
0.675510124	0.483585308	0
-1.938957886	4.721379006	1
2.145754554	1.528577782	0
5.957673947	2.961125074	1
0.239596106	0.457166599	0
-1.75477336	5.737467697	1
2.32739794	0.205571334	0
0.390446426	0.735665765	0
-0.87178815	4.016070137	1
0.56672517	0.346973481	0
-2.394963942	3.628658132	1
0.648245046	5.229088223	1
5.95823136	0.298055465	0
0.642970245	1.998569078	0
-0.631920993	4.665585236	1
2.595159118	0.331384452	0
5.110959248	0.143572588	0
0.788104838	0.275486736	0
0.278648786	1.66378724	0
4.524181648	0.5896324	0
-0.018394318	0.317133887	0
0.228188284	3.718085273	1
2.055387648	0.156455322	0
0.21606176	0.743895798	0
-2.315086598	6.124018298	1
3.086202061	0.553199861	0
-1.831949429	2.932705272	1
1.062369962	2.068266067	1
0.704307064	-0.003055084	0
1.222065591	0.584228517	0
0.487739302	0.842072293	0
2.985688235	5.111551595	1
-0.095496739	2.170981843	1
1.879535356	0.32171121	0
4.043810645	3.505959867	1
4.982849172	5.91123978	1
-0.076576075	2.386724015	0
-1.784204866	1.876911338	1
4.27110289	4.702791381	1
3.095705192	0.029770765	0
-1.634184589	3.927756064	1
4.116499056	5.929331011	1
0.80374826	2.532881468	1
2.146981293	4.154446794	1
2.311772457	0.418049663	0
-1.081856768	6.251567768	1
1.141681914	6.04584211	1
-0.004588078	4.50552951	1
1.786997491	4.805169024	1
-1.012702494	5.092504427	1
5.324863508	1.780193659	0
4.274275776	5.557805806	1
6.106550361	0.225266284	0
3.940927245	2.960536446	1
0.530345113	0.400159163	0
1.558167078	5.711720077	1
1.193426851	1.314197604	1
2.779888938	0.305583461	0
5.840183036	0.203521197	0
4.856792235	1.50209702	0
-1.497646644	3.124099315	1
-0.901546821	3.076893609	1
0.71357057	0.924417159	0
5.494924445	0.115922982	0
-1.074612276	5.778019458	1
5.449889288	0.23914884	0
-0.250503849	2.883642379	0
-0.033420901	0.240177448	0
2.494240068	4.689620291	1
-0.987318607	1.892846251	1
0.363225178	1.685393278	0
0.688701214	3.401738155	1
3.33210758	3.594109365	1
0.297648173	0.223410715	0
-0.049899089	4.362005207	1
-1.217643889	4.544241611	1
0.500782414	0.07900706	0
2.189641601	3.583456836	1
0.861686222	4.626501462	1
4.636868729	6.446896914	1
-1.707954715	5.11642886	1
-0.547840086	3.462583577	1
3.541309651	5.218956348	1
1.038779018	0.254438755	0
1.018588075	4.250568739	1
4.747351671	6.184884596	1
0.685554106	4.67457994	1
2.27934381	0.483669916	0
2.768660545	3.84635549	0
2.612074021	0.986940722	0
-0.683672899	4.686230364	1
-0.25132265	1.761396827	0
-1.530749032	6.664830708	1
1.49440705	1.612397155	0
0.380522861	4.839182809	0
-0.005390878	1.454953315	0
-0.101239995	1.199997735	0
0.25391549	0.048945872	0
1.065790501	4.25881991	1
0.179630986	1.902994125	0
-0.925675374	3.448225982	1
5.030018073	4.532040172	1
0.516879184	4.046242382	0
0.589167649	0.206416143	0
-0.135156681	4.976636986	1
1.345045054	6.005413897	1
1.500439445	0.318528523	0
2.831652162	5.828502365	1
2.079324684	5.078258212	1
0.150491488	1.491358042	0
0.603965043	5.741560809	1
0.888981877	0.019291892	0
2.333473425	1.97970688	0
-0.683886947	4.789765529	1
3.306212463	4.031061764	1
-0.911730391	4.429459139	1
0.79380316	0.614772851	0
0.556872189	3.46863231	1
2.129754678	1.600399384	0
-1.013078754	3.202069049	1
4.353180231	1.463566881	0
-1.24627965	3.05504522	1
4.963150465	5.846694199	1
0.055241208	1.735107428	0
-1.094141044	3.676912094	1
1.353236249	6.032837024	1
2.624276033	4.542247898	1
1.793135282	5.626666679	1
-0.590509637	3.60334175	1
2.40873337	1.407211307	1
3.837912072	4.645341116	1
-0.671573782	4.802770992	1
-1.840237876	3.939118753	1
-2.290727992	5.476220919	1
4.330205657	5.646062363	1
-1.91291715	4.414836776	1
-2.121036062	0.99522306	1
-1.394754057	3.815718858	1
0.420851011	1.408449348	0
-1.563882076	4.381870148	1
2.639290061	4.626331354	1
1.140908386	0.026232701	0
-1.599866812	3.641709035	1
-1.949044165	5.404868421	1
1.764997446	1.348665494	0
0.068187895	6.091577559	1
1.520017086	3.781629048	1
-1.79709727	0.482763219	1
2.030904459	5.263984993	1
3.357849458	4.907478	1
-1.136630057	6.168892528	1
0.714143324	2.402167397	0
3.932718255	5.634464988	1
3.385058904	5.596975984	1
0.256913989	0.335337304	0
0.931069275	5.095879816	1
4.290485713	4.779106907	1
-1.974655883	1.845673209	1
0.560130276	0.554561553	1
-0.409236096	5.889902061	1
5.807854071	1.87437948	0
2.983940523	3.180757296	1
2.374512658	0.403767153	0
4.449595278	4.630982082	1
0.655663573	2.395336918	1
-0.228917227	4.724422238	1
1.064414306	4.638549602	1
-1.128600001	6.541696604	1
1.83160936	3.201870264	1
1.403993004	3.210548285	1
-0.682010456	6.200976456	1
-0.799284581	3.40904859	1
0.292413928	2.032897652	0
3.294986851	0.140585227	0
0.785868629	0.182543247	0
0.355804209	1.376532991	0
1.862359713	5.86948226	1
3.165164385	1.033580832	0
2.708860842	0.158273826	0
2.805523671	4.100293762	1
0.695343586	0.264404129	0
-1.080023744	5.437366836	1
0.431877107	0.675696711	0
0.006803905	0.401794328	0
5.277735377	3.164343325	0
2.423325383	1.387292162	0
5.359770717	5.459506798	1
0.82736654	2.068872498	1
-1.7262298	3.831273336	1
-1.599828509	4.563072432	1
3.031733715	2.853208956	1
3.993733657	4.389942534	1
0.621209547	3.62379928	1
1.505070525	2.105875808	0
5.547110836	2.505354294	0
0.518316611	1.94456755	0
3.518052296	5.315019881	1
0.987514392	1.905746908	0
1.486758237	1.539505621	0
4.977227916	0.015800158	0
2.301723267	4.063399836	1
0.542954025	0.370192332	0
3.257672945	3.285687525	1
-0.025987908	2.344502398	0
1.852198875	0.460034929	0
1.842135767	4.901567879	1
0.180604722	5.964553269	1
0.867539504	2.561139529	1
0.399139441	0.065249008	0
4.569397242	1.139076096	0
-2.503014411	4.90674312	1
0.535286304	0.672308516	0
-1.329203641	3.905641558	1
0.792267289	2.164535825	0
6.050580081	0.216424654	0
0.63369437	6.320366622	0
0.33653343	1.82095772	0
-1.472525797	5.200105678	1
-0.027873593	0.445026012	0
2.315152957	6.269813941	1
-1.689642061	3.827372943	1
-2.021251605	4.66500597	1
-1.30116216	5.233212312	1
-0.714096005	5.298518847	1
2.005095024	3.778731997	1
0.465780386	1.823162663	0
-0.602738069	6.664806019	1
0.951817534	1.603153007	0
-1.753546643	5.8206727	1
-1.664253109	6.079778817	1
5.21014084	0.469311122	0
0.39814315	4.216389412	1
0.49823636	0.297691283	0
-1.320298409	5.175129163	1
0.849278515	2.295251578	0
-2.573492168	4.657592626	1
0.732593879	1.185459383	0
0.910851959	4.186282944	1
2.523804993	0.466328719	0
2.084472644	5.808799592	1
-1.080830798	5.709256831	1
6.122748838	0.371125892	0
1.762397587	2.588548932	0
5.788811467	0.632378302	0
0.75081553	1.871851679	1
0.583448597	4.403410045	1
-1.706561628	4.257205582	1
2.154892402	5.805744942	1
-1.767476457	6.128181774	1
0.287344777	1.937617085	0
-1.516336836	4.653407406	1
1.461103067	0.209033401	0
0.804810413	5.751519098	1
2.096785364	0.571302954	0
-1.028907642	0.199330779	1
3.31940395	3.817761729	1
-2.079262253	5.846015235	1
0.366868013	0.914223813	0
1.808571455	2.211193472	0
5.24965968	0.273691169	0
0.180891979	0.582180235	0
5.502523985	0.960270932	0
-1.540204491	5.072158366	1
-0.571904262	5.790965997	1
4.254870167	2.95679821	1
5.101946512	3.565778889	1
-1.070242893	5.411871371	1
3.796295879	5.299686582	0
-1.180680495	4.488246006	1
0.378009048	0.549832475	0
2.645492429	4.515814457	1
2.256696596	1.061124287	0
-0.286795748	0.584619978	0
0.905757903	6.448966084	1
5.091549827	1.990411324	0
0.144525653	1.972852771	0
3.016547401	0.663462091	0
2.511788415	2.007351079	1
1.472836691	3.451024636	1
2.120305174	0.506991486	0
2.416919207	2.468555699	0
0.633600686	4.658806113	1
0.896119587	0.781552496	0
0.358219954	4.517688939	0
1.94262123	1.322572431	0
1.434352414	2.09124492	0
1.57317676	5.674823621	1
0.691907658	1.770377432	0
-2.057754925	5.302368884	1
-0.492454526	4.903412074	1
4.897174682	4.71582593	1
-1.964289524	3.776003531	1
-1.130115103	3.201841883	1
3.213334689	6.193491463	1
4.776561891	5.113298992	1
1.506939418	4.328875264	1
-0.734942643	3.752857894	1
5.145315827	1.963528314	1
3.884288185	6.160369049	1
2.255128203	3.897029329	0
3.461134328	1.561697025	1
2.149514347	4.711149189	1
3.525334363	2.021444549	0
2.805401451	1.607420015	1
0.345365981	2.25655928	0
1.557462764	0.231499402	0
0.280865138	4.868121711	1
0.290041206	0.48549829	0
-1.077106091	3.191659026	1
-0.078459913	1.652152359	0
5.3027066	5.218485448	1
4.704431825	5.456954391	1
-1.68165467	5.713246651	1
-0.823437951	5.958991083	1
0.459903945	0.337002014	0
0.993480517	5.916632678	1
-1.868295035	6.052422334	1
0.640697985	1.428618218	0
-1.355183895	4.11539904	1
6.068712018	2.296600404	0
0.49542808	1.860189451	0
-0.992421026	4.175136889	1
0.965159397	0.321713574	0
-0.775070636	5.437072187	1
0.624556142	1.312255745	0
3.991529514	4.063055952	1
1.600837269	2.372610072	0
5.812333986	0.864833189	0
-0.012759901	3.832980056	1
4.653671268	4.782051464	1
4.688718284	3.407433562	1
2.759557334	3.770343817	1
0.84157271	0.349013776	0
-0.324757843	2.28561541	1
-1.266529106	5.865810722	1
-0.759319151	3.299895507	1
0.761256904	0.075311154	0
2.240175788	0.584781484	0
1.392101002	0.478431369	0
-1.698198092	4.258940299	1
2.987874279	5.266370714	1
0.476443447	0.923671806	0
-2.192370759	5.550513356	1
3.772624602	5.951561557	1
3.452327694	4.168069269	1
0.713515016	2.534869319	1
-1.719230269	4.233736977	1
-1.421851503	6.107617094	1
-1.032499582	4.006689486	1
3.805531098	5.136814868	1
-2.031354176	1.65447292	1
0.963673922	2.145250966	0
2.204579125	0.373330042	0
0.66196329	4.312882805	1
3.5544937	2.723490022	0
3.714380123	6.352139177	1
1.22043182	5.829179423	1
-1.130410943	4.239524915	1
-1.603645508	5.240920806	1
0.294181632	2.627345121	0
1.888335871	0.838453463	0
0.219253409	5.820695957	1
3.651003614	4.604418284	1
3.559679185	3.865507194	1
3.376761722	2.185523062	0
0.421835923	1.961970803	0
1.18360515	6.807637293	1
0.078622741	5.765688659	1
1.345820665	4.426251823	1
-2.11743288	5.496523973	1
2.961959963	5.854489249	0
3.801061838	4.560110196	1
-0.653787227	4.380805563	1
0.984889749	4.223079788	1
-0.885411248	6.371471021	1
3.078646963	4.636664128	0
2.326663017	0.235400993	0
-1.948959758	4.185308963	1
5.807822196	1.823592671	0
0.968922903	6.05000228	1
-1.38576387	5.163281957	1
0.487188295	0.474694073	0
5.442636134	0.271726596	0
0.976442066	5.033310782	0
1.695831187	0.112356189	0
3.087973743	3.732474558	1
2.49013184	5.577250208	1
0.260065233	0.611820077	0
0.613863601	2.238284587	1
-0.248987186	3.73174484	1
-0.686470254	3.949389728	1
0.592773255	2.586634037	0
0.90233786	1.898384923	0
4.55401516	6.633420911	1
0.454543412	0.057582527	0
0.622787366	4.348172998	1
5.66158341	0.087997741	0
4.181571615	1.813238031	1
3.858472582	6.380090781	1
0.555829947	0.661530009	0
-1.434746731	3.065917936	1
-1.904595564	6.090099663	1
4.826702287	4.684040352	1
2.078079215	2.863982907	1
-0.05061178	3.394108927	0
-0.73853943	5.122801266	1
-0.636026485	3.410438188	1
1.373051515	5.232163419	1
0.025175455	0.289398441	0
4.515679705	2.08499188	0
3.802260287	2.797025507	1
-1.127905168	5.354352388	1
1.243534196	5.948126005	1
-1.284626786	5.163063339	1
-0.935849742	6.229562243	1
-1.630910759	5.107876024	1
-0.994094285	5.400835768	1
1.627672954	1.389233528	0
5.899416478	0.011466604	0
-0.403251569	0.189506909	0
2.852936618	1.119694716	1
1.770201078	5.259254613	1
1.093897243	6.216672018	1
0.125912157	0.356823719	0
2.770352453	2.757723852	1
0.326400315	4.447017596	1
1.481329978	0.5914108	0
2.128566611	1.569382415	1
1.828841253	4.392568324	0
3.311590077	0.695080111	0
4.439581791	5.372702296	1
3.658825099	0.581776388	0
0.193950801	1.931439034	0
0.601625325	0.547086242	0
2.616866989	2.189853276	0
0.359860108	1.515786547	0
1.294163465	1.113190273	0
0.306546475	5.29021818	1
0.817031281	0.564195466	0
5.094449971	0.264710169	0
0.24972162	0.477401181	0
0.493421924	0.587397585	0
-0.150204665	4.012495188	1
4.513647841	5.60951564	1
0.226152295	3.706882958	0
-0.0292468	2.61609706	0
-1.546071145	2.546073359	1
0.448789713	2.131392187	0
0.45738484	1.073264559	0
-0.828921358	5.927671542	1
0.643733154	0.163860475	0
-0.21558744	5.078596534	1
1.029251104	0.709433322	0
1.994088375	0.408487645	0
0.776476107	0.921740634	0
-1.286789213	4.787841584	1
5.878968956	1.49973997	0
-0.107540224	1.222632441	0
5.354731063	4.356044522	1
0.762542071	0.491496954	0
0.365787908	1.382748166	0
-0.527824334	2.815808117	1
2.979450696	5.998862119	1
-0.662989078	5.837969197	1
5.241624921	2.247553312	0
-2.116350754	0.692380876	0
0.717654118	6.195446617	1
-0.532864353	5.546529736	1
0.402878192	5.369239101	1
0.725069607	0.349651103	0
2.278849093	0.180741785	0
-0.40533981	6.197467599	1
3.939560319	5.479299419	1
1.528793151	5.742106097	1
2.243135243	1.753628785	0
0.002466857	5.676392441	1
0.4993417	0.275225167	0
-1.964013041	5.994849341	1
3.374236377	3.625641862	0
-1.55760056	5.734033785	1
2.950860179	5.752146544	1
-0.856822041	5.341320754	1
1.687249594	0.33754379	0
-0.080775163	2.120910278	0
1.099903767	6.466689145	1


==> gen.txt <==
0	1.016914487
1	0.74674505
2	0.212018013
3	0.400892198
4	0.450826436
5	0.279619366
6	0.113633417
7	-0.012818609
8	-0.120434813
9	-0.277772754
10	-0.567103207
11	-0.688928068
12	-0.62457788
13	-0.688640296
14	-0.743815541
15	-0.797257006
16	-1.008851647
17	-1.162469149
18	-1.156942964
19	-1.255775809
20	-1.179441094
21	-1.170261979
22	-1.201838136
23	-1.386526108
24	-1.488079071
25	-1.319044232
26	-1.310029149
27	-1.530495524
28	-1.622599602
29	-1.485248804
30	-1.403720021
31	-1.481598616
32	-1.528486848
33	-1.369306326
34	-1.449887991
35	-1.678526163
36	-1.637025237
37	-1.419662237
38	-1.591661096
39	-1.705763102
40	-1.58955729
41	-1.596028447
42	-1.62642169
43	-1.517258763
44	-1.597810626
45	-1.64594245
46	-1.677829146
47	-1.793435454
48	-1.703168154
49	-1.562413096
50	-1.644855261
51	-1.686889648
52	-1.720844507
53	-1.757313848
54	-1.681432486
55	-1.727225542
56	-1.741303205
57	-1.70268929
58	-1.682555079
59	-1.712503672
60	-1.71935761
61	-1.717582703
62	-1.783301592
63	-1.777242899
64	-1.709087014
65	-1.775631547
66	-1.768892288
67	-1.798937678
68	-1.886503816
69	-1.87245369
70	-1.844751477
71	-1.8241359
72	-1.89410913
73	-1.959199309
74	-1.84680295
75	-1.879943967
76	-1.928356171
77	-1.90147233
78	-1.842033744
79	-1.921580195
80	-2.14962554
81	-2.073579788
82	-2.010567427
83	-2.034094334
84	-1.975484848
85	-1.944856405
86	-1.931495667
87	-2.026532412
88	-2.104936123
89	-2.135387659
90	-2.121209145
91	-2.129311085
92	-2.103582859
93	-2.129228115
94	-2.103878498
95	-2.062455416
96	-2.121528864
97	-2.284926653
98	-2.23187995
99	-2.174367428
100	-2.176714897
101	-2.212323666
102	-2.207732439
103	-2.221426725
104	-2.201818705
105	-2.199360371
106	-2.184825897
107	-2.113281965
108	-2.206632614
109	-2.333527327
110	-2.359032393
111	-2.394617319
112	-2.461008072
113	-2.302846909
114	-2.190034628
115	-2.231681585
116	-2.252293825
117	-2.248832226
118	-2.324984789
119	-2.333422184
120	-2.33163023
121	-2.379224062
122	-2.338060617
123	-2.369200468
124	-2.40403533
125	-2.37135148
126	-2.346356869
127	-2.346583128
128	-2.430012465
129	-2.460545301
130	-2.381533861
131	-2.312094927
132	-2.355171204
133	-2.451448917
134	-2.464339495
135	-2.500658274
136	-2.484640598
137	-2.454623699
138	-2.421049595
139	-2.436246395
140	-2.436807632
141	-2.435113668
142	-2.411746264
143	-2.488196611
144	-2.62340498
145	-2.599881411
146	-2.472642422
147	-2.416841269
148	-2.398126125
149	-2.374387503
150	-2.42286849
151	-2.510822773
152	-2.538152456
153	-2.527561665
154	-2.605816603
155	-2.571150541
156	-2.531636953
157	-2.547818422
158	-2.512913465
159	-2.493325472
160	-2.495582581
161	-2.468146563
162	-2.524606228
163	-2.609306097
164	-2.675788164
165	-2.727391005
166	-2.598852634
167	-2.418263674
168	-2.39209795
169	-2.52494216
170	-2.5694561
171	-2.569701672
172	-2.700269461
173	-2.706634521
174	-2.620582581
175	-2.538589239
176	-2.470721722
177	-2.542140484
178	-2.608319998
179	-2.578371048
180	-2.597178698
181	-2.583532095
182	-2.642511368
183	-2.672040462
184	-2.638296843
185	-2.642576933
186	-2.584059477
187	-2.534997463
188	-2.619811773
189	-2.631756544
190	-2.594527483
191	-2.68534708
192	-2.809185028
193	-2.752270222
194	-2.593544483
195	-2.563627958
196	-2.59120512
197	-2.686828136
198	-2.750095129
199	-2.729887486
200	-2.657612562
201	-2.686277628
202	-2.740346193
203	-2.691641331
204	-2.697728395
205	-2.766279936
206	-2.726345062
207	-2.724202871
208	-2.714571238
209	-2.702926397
210	-2.730582952
211	-2.768711567
212	-2.798358202
213	-2.778868437
214	-2.722398281
215	-2.684574366
216	-2.705896378
217	-2.752479315
218	-2.758977413
219	-2.789054394
220	-2.755351305
221	-2.752761602
222	-2.785835743
223	-2.785275221
224	-2.754924297
225	-2.763314724
226	-2.762681246
227	-2.771523237
228	-2.762880564
229	-2.786551952
230	-2.829523325
231	-2.863768339
232	-2.791289568
233	-2.765174627
234	-2.77841568
235	-2.751375437
236	-2.773405075
237	-2.772241116
238	-2.790700912
239	-2.808707476
240	-2.84985137
241	-2.857218504
242	-2.804396868
243	-2.745554209
244	-2.791749716
245	-2.811638355
246	-2.800207376
247	-2.835484982
248	-2.848375797
249	-2.754682541
250	-2.740035295
251	-2.829998016
252	-2.885672092
253	-2.813551664
254	-2.7916255
255	-2.779378414
256	-2.746335745
257	-2.805836439
258	-2.90139246
259	-2.904531956
260	-2.898524046
261	-2.861927509
262	-2.846020937
263	-2.823158503
264	-2.819630861
265	-2.823989153
266	-2.880470514
267	-2.905258179
268	-2.904546261
269	-2.81285882
270	-2.802379847
271	-2.843885183
272	-2.849408865
273	-2.866261005
274	-2.899929523
275	-2.880971432
276	-2.815308332
277	-2.770810843
278	-2.812160492
279	-2.843979359
280	-2.901850462
281	-2.946067572
282	-2.902994871
283	-2.896301746
284	-2.885797739
285	-2.799830675
286	-2.814879179
287	-2.872003317
288	-2.928842783
289	-2.962780237
290	-2.923851728
291	-2.893470049
292	-2.852611065
293	-2.878727436
294	-2.951009035
295	-3.003151417
296	-2.984145641
297	-2.955734491
298	-2.937484503
299	-2.886096716
300	-2.878771305
301	-2.89153409
302	-2.940879345
303	-2.972088337
304	-2.961010456
305	-2.93337965
306	-2.959685802
307	-2.935207844
308	-2.938312054
309	-2.93365097
310	-2.870480299
311	-2.876985788
312	-2.930346727
313	-2.960079432
314	-2.967250586
315	-2.94729495
316	-2.927886486
317	-2.91368866
318	-2.946926594
319	-2.96272254
320	-2.957355022
321	-2.974917173
322	-2.991278887
323	-2.950291157
324	-2.904454947
325	-2.917705059
326	-2.955245495
327	-2.976488829
328	-3.00354743
329	-3.007478952
330	-2.944266081
331	-2.925904036
332	-2.918779373
333	-2.940720081
334	-2.974473476
335	-3.00753665
336	-3.033299208
337	-2.980448008
338	-2.973465204
339	-2.941468477
340	-2.937018871
341	-2.976394892
342	-2.972704172
343	-2.961241245
344	-3.028738022
345	-3.06419158
346	-3.035297871
347	-2.949904203
348	-2.882287264
349	-2.880039454
350	-2.954110861
351	-3.038452387
352	-3.05278635
353	-3.011599064
354	-2.953166723
355	-2.92830205
356	-2.926872253
357	-2.953118801
358	-3.03595376
359	-3.020866394
360	-3.007204294
361	-3.017246246
362	-2.984140396
363	-2.970281839
364	-2.955031157
365	-2.977965117
366	-2.97384119
367	-2.962020874
368	-3.017830372
369	-3.010668278
370	-2.999625921
371	-2.959522724
372	-2.939086914
373	-2.960577488
374	-2.995076656
375	-3.040992975
376	-2.988708019
377	-2.929501057
378	-2.960329294
379	-2.980258465
380	-2.9557693
381	-2.986652851
382	-2.996385098
383	-2.980471373
384	-2.956565142
385	-2.979390383
386	-3.014060497
387	-3.020123243
388	-3.00449419
389	-2.997672796
390	-2.942540884
391	-2.915836334
392	-2.925701618
393	-2.998173475
394	-3.096601486
395	-3.128387451
396	-3.079908133
397	-3.001239777
398	-2.967963696
399	-2.987818241
400	-2.984838963
401	-3.023437262
402	-3.041200161
403	-2.99921155
404	-3.010389566
405	-3.035799742
406	-3.015149593
407	-3.038324356
408	-3.043935537
409	-3.041550398
410	-3.00188899
411	-2.972120047
412	-3.013049841
413	-3.052719116
414	-3.091381788
415	-3.093302488
416	-3.041882277
417	-3.018848896
418	-2.981778622
419	-3.022363663
420	-3.068962097
421	-3.053999662
422	-3.070487261
423	-3.076864719
424	-3.061193466
425	-3.017261744
426	-2.979013443
427	-2.984094858
428	-2.991898775
429	-3.036323786
430	-3.060843706
431	-3.080093384
432	-3.02644968
433	-2.995033026
434	-3.003885984
435	-3.016630888
436	-3.001839161
437	-3.038934946
438	-3.06802249
439	-3.096259356
440	-3.056112289
441	-2.987471342
442	-2.983282328
443	-2.999544621
444	-3.01267457
445	-3.051830769
446	-3.075335979
447	-3.05260396
448	-3.001693249
449	-2.989149332
450	-3.033309221
451	-3.082266569
452	-3.125866175
453	-3.108775854
454	-3.068090677
455	-3.027204037
456	-3.01077342
457	-3.022881031
458	-3.071301699
459	-3.104812384
460	-3.061281919
461	-3.040006638
462	-3.030495405
463	-3.068774462
464	-3.080354452
465	-3.068084478
466	-3.079141378
467	-3.049556971
468	-3.061344147
469	-3.036416292
470	-3.079334974
471	-3.034609079
472	-3.076526165
473	-3.13277626
474	-3.124052525
475	-3.117911816
476	-3.067779064
477	-3.058345079
478	-3.06878686
479	-3.125360489
480	-3.125349283
481	-3.093754053
482	-3.045154572
483	-3.056240082
484	-3.072290897
485	-3.118848801
486	-3.16135478
487	-3.142659903
488	-3.059779644
489	-3.003583431
490	-3.023789883
491	-3.079795122
492	-3.147827864
493	-3.176685095
494	-3.143229246
495	-3.083273649
496	-3.026836395
497	-3.057928562
498	-3.085216045
499	-3.113418341


==> org.txt <==
x	y	class
1.355311862	0.702128096	0
0.80586122	0.592705906	0
1.007326176	0.902736372	0
0.787545081	0.902736372	0
0.421244653	0.848024581	0
0.567765384	0.355624031	0
1.263736755	0.446809421	0
1.080586541	0.446809421	0
1.025640918	0.355624031	0
1.007326176	0.37386083	0
1.007326176	0.37386083	0
1.007326176	0.902736372	0
0.934065811	1.103343952	0
0.787545081	1.358663323	0
0.476190277	1.340425828	0
0.586080125	1.121580752	0
0.586080125	1.121580752	0
0.842490704	1.595745199	0
1.153845509	1.176292543	0
1.282051497	0.902736372	0
1.062270402	0.775076687	0
1.062270402	0.775076687	0
1.391941346	1.340425828	0
1.117216025	1.486322313	0
1.153845509	1.340425828	0
1.391941346	1.340425828	0
1.446886969	0.920973172	0
1.446886969	0.920973172	0
1.57509156	0.884498877	0
1.666666667	1.176292543	0
1.446886969	1.139818248	0
1.520145937	1.632219494	0
1.19047639	1.686930589	0
1.520145937	1.632219494	0
1.666666667	1.249240438	0
1.776556516	1.468085513	0
1.19047639	1.887538169	0
0.80586122	1.759878484	0
1.062270402	1.97872356	0
0.934065811	1.887538169	0
0.842490704	1.595745199	0
0.622711007	1.522796608	0
0.622711007	1.522796608	0
0.476190277	1.340425828	0
0.586080125	0.738602391	0
0.567765384	0.647417001	0
0.567765384	0.647417001	0
0.347985686	0.574468411	0
0.347985686	0.702128096	0
0.164835472	0.957447467	0
0.256410579	1.139818248	0
0.38461517	1.048632857	0
0.256410579	1.139818248	0
0.073260365	1.340425828	0
0.347985686	1.358663323	0
0.38461517	1.486322313	0
0.164835472	1.668693094	0
0.274725321	1.705167389	0
0.274725321	1.705167389	0
0.38461517	1.796352779	0
0.586080125	1.796352779	0
0.695969974	2.106383245	0
0.5311359	2.179331836	0
0.201464956	2.124620045	0
0.183150214	2.124620045	0
0.183150214	2.124620045	0
0.201464956	2.379939416	0
0.51281976	2.544073397	0
0.677655232	2.452888006	0
0.970695295	2.325228321	0
0.989011434	2.16109434	0
0.934065811	2.635258787	0
0.787545081	2.762917777	0
0.787545081	2.762917777	0
0.65934049	2.79939242	0
0.5311359	2.835866367	0
0.201464956	2.744680977	0
0.109889849	2.854102819	0
0.274725321	3.109422538	0
0.329669547	3.109422538	0
0.567765384	3.109422538	0
0.567765384	3.109422538	0
0.421244653	3.382978709	0
0.201464956	3.382978709	0
0.201464956	3.382978709	0
0.109889849	3.528875542	0
0.219779698	3.74772027	0
0.128204591	3.693009175	0
0.439560793	3.601823784	0
0.256410579	3.948327502	0
0.146519333	4.130698282	0
0.128204591	4.313069063	0
0.201464956	4.258358316	0
0.091575107	4.677810624	0
0.073260365	4.768996014	0
0.073260365	4.951366795	0
0.164835472	4.185410073	0
1.776556516	1.468085513	0
1.996337611	1.468085513	0
1.996337611	1.468085513	0
2.271062931	1.851063874	0
2.252746792	2.088146445	0
2.673992843	1.996961055	0
2.875457799	2.14285754	0
2.967032906	1.486322313	0
2.985347648	1.486322313	0
2.802197434	1.413374418	0
2.289377673	0.756839191	0
2.23443205	0.939209972	0
2.344321899	1.267477933	0
2.490842629	1.322189028	0
2.472527887	1.851063874	0
2.545788252	2.16109434	0
2.747253208	2.234042931	0
2.91208868	1.905775665	0
2.91208868	1.905775665	0
2.747253208	1.668693094	0
2.326007157	1.522796608	0
2.161171685	1.303951533	0
2.069596578	1.176292543	0
1.978021471	1.085107153	0
1.996337611	0.920973172	0
1.630037183	0.26443864	0
1.630037183	0.26443864	0
1.923077246	0.483283021	0
1.923077246	0.629180201	0
1.758241774	0.683891296	0
2.23443205	0.319149735	0
2.490842629	0.20972685	0
2.747253208	0.19149005	0
2.875457799	0.19149005	0
3.058608013	0.19149005	0
3.223443484	0.28267544	0
3.021978529	0.647417001	0
2.76556795	0.884498877	0
2.728938466	0.920973172	0
2.673992843	0.647417001	0
2.61904722	0.465046221	0
2.344321899	0.501520516	0
2.087912717	0.17325325	0
1.831502139	0.319149735	0
1.611721044	0.483283021	0
1.501831195	0.355624031	0
1.172161648	0.136778955	0
0.915751069	0.136778955	0
0.915751069	0.136778955	0
0.695969974	0.17325325	0
0.38461517	0.20972685	0
0.23809444	0.20972685	0
0.201464956	0.537994811	0
2.435897006	0.829787782	0
2.472527887	1.158055047	0
2.728938466	1.231003638	0
2.838828315	0.884498877	0
2.857143057	1.103343952	0
2.637363359	1.303951533	0
2.545788252	1.559270904	0
2.472527887	1.851063874	0
2.967032906	1.285714733	0
2.985347648	0.501520516	0
3.131868378	0.483283021	0
3.131868378	0.483283021	0
3.333333333	0.647417001	0
3.278389108	0.866262077	0
3.113553636	1.012158562	0
3.168497861	1.212766142	0
3.076922754	1.577507703	0
2.985347648	1.759878484	0
3.388278956	0.465046221	0
3.278389108	0.848024581	0
3.644689535	0.19149005	0
3.443223182	0.37386083	0
3.95604434	0.28267544	0
4.010989963	0.246201145	0
4.010989963	0.246201145	0
3.772894126	0.17325325	0
4.175824038	0.136778955	0
4.945055774	0.355624031	0
4.76190556	0.28267544	0
4.505494982	0.17325325	0
4.432234616	0.30091224	0
5.439560793	0.319149735	0
5.329670944	0.20972685	0
5.128205988	0.227964345	0
5.128205988	0.227964345	0
5.329670944	0.20972685	0
5.457875535	0.410335126	0
5.457875535	0.39209763	0
5.512821158	0.665653801	0
5.622711007	0.993921762	0
5.714286114	0.902736372	0
5.769231737	1.303951533	0
5.769231737	1.303951533	0
5.732600855	0.702128096	0
5.879121585	0.39209763	0
5.824175962	0.28267544	0
5.622711007	0.20972685	0
5.641025749	0.20972685	0
5.659341888	0.37386083	0
5.659341888	0.574468411	0
5.732600855	0.702128096	0
5.824175962	1.139818248	0
5.80586122	1.158055047	0
5.824175962	0.683891296	0
5.842492102	0.738602391	0
5.622711007	0.993921762	0
5.512821158	0.665653801	0
5.384616567	0.574468411	0
5.14652073	0.39209763	0
5.054945623	0.39209763	0
4.908424893	0.319149735	0
4.835165925	0.26443864	0
4.505494982	0.17325325	0
3.901098717	0.136778955	0
3.901098717	0.136778955	0
3.772894126	0.17325325	0
3.461539321	0.465046221	0
2.985347648	0.501520516	0
2.802197434	0.501520516	0
2.289377673	0.501520516	0
2.289377673	0.501520516	0
2.014652352	0.957447467	0
1.923077246	1.231003638	0
1.666666667	1.249240438	0
2.014652352	1.085107153	0
2.014652352	0.957447467	0
1.831502139	0.957447467	0
2.069596578	1.668693094	0
1.611721044	1.759878484	0
1.630037183	2.124620045	0
2.271062931	1.851063874	0
1.923077246	1.905775665	0
1.758241774	2.124620045	0
1.831502139	1.851063874	0
1.282051497	2.05167215	0
1.19047639	1.686930589	0
1.355311862	1.86930137	0
1.355311862	1.851063874	0
1.831502139	1.851063874	0
2.124542201	1.905775665	0
2.124542201	1.905775665	0
2.069596578	2.033434655	0
1.758241774	2.124620045	0
1.465201711	2.124620045	0
1.227105874	2.343465121	0
1.227105874	2.343465121	0
0.915751069	2.471124806	0
0.915751069	2.89057781	0
0.604394867	3.291793318	0
0.567765384	3.565349489	0
0.439560793	3.857142112	0
0.073260365	4.203647221	0
0.036629484	5.115501123	0
0.073260365	5.079026828	0
3.223443484	0.28267544	0
3.644689535	0.19149005	0
3.388278956	0.19149005	0
3.479854063	0.19149005	0
3.479854063	0.19149005	0
3.736264642	0.37386083	0
3.461539321	0.465046221	0
0.347985686	2.835866367	0
0.51281976	2.544073397	0
0.293040063	2.16109434	0
0.366300428	2.06990895	0
0.293040063	2.197568635	0
0.366300428	2.617021291	0
0.293040063	2.197568635	0
0.366300428	2.06990895	0
0.677655232	3.109422538	0
0.695969974	3.401215161	0
0.567765384	3.565349489	0
0.439560793	3.583585941	0
0.146519333	3.693009175	0
0.128204591	3.948327502	0
0.073260365	4.203647221	0
0.091575107	4.458966244	0
0.091575107	4.458966244	0
0.073260365	4.768996014	0
0.073260365	5.079026828	0
0.073260365	5.079026828	0
1.282051497	2.033434655	0
1.135530767	2.25227973	0
1.007326176	2.507599101	0
1.007326176	2.507599101	0
5.860806844	1.139818248	0
5.915751069	0.592705906	0
5.824175962	0.28267544	0
5.842492102	0.738602391	0
5.970696692	0.920973172	0
5.860806844	1.121580752	0
1.355311862	4.750759562	1
1.300366239	4.386018001	1
1.538462076	3.802431712	1
2.527472113	3.437690151	1
2.527472113	3.437690151	1
2.344321899	3.419453004	1
2.216117308	3.145896833	1
2.069596578	3.200607928	1
1.868131622	3.401215161	1
2.326007157	3.638297732	1
1.849816881	4.130698282	1
2.399267522	4.440729096	1
2.783882692	3.510638394	1
2.307692415	3.966565345	1
2.307692415	3.966565345	1
2.216117308	4.112461831	1
2.069596578	4.294832611	1
1.813187397	4.550151634	1
1.868131622	4.714285267	1
1.373626604	4.513677687	1
1.611721044	4.112461831	1
2.014652352	3.601823784	1
2.051281836	3.857142112	1
1.868131622	3.83890566	1
1.72161229	3.601823784	1
1.355311862	3.583585941	1
1.318680981	3.984802145	1
1.208791132	4.094224683	1
1.080586541	4.276595463	1
1.025640918	4.568388782	1
0.897436327	4.933130343	1
1.007326176	5.188449366	1
1.135530767	5.261397956	1
1.098901283	5.006078585	1
1.410256088	4.987841438	1
1.593406302	5.261397956	1
2.179487824	4.805470657	1
2.399267522	4.404254453	1
2.893772541	3.83890566	1
2.820513573	3.966565345	1
3.021978529	3.583585941	1
3.223443484	3.109422538	1
3.626373396	2.234042931	1
4.194140177	1.030395362	1
4.963370516	1.303951533	1
4.688645195	1.103343952	1
4.706959937	1.176292543	1
4.542124465	1.303951533	1
4.432234616	1.376900123	1
4.304030026	1.340425828	1
4.157509296	1.486322313	1
3.992673824	1.613981999	1
3.754579384	2.197568635	1
3.534798289	2.525835901	1
3.42490844	2.635258787	1
3.278389108	2.781155272	1
3.021978529	2.835866367	1
2.820513573	3.09118539	1
3.021978529	3.273556171	1
2.710622327	2.90881461	1
2.655678101	3.109422538	1
2.61904722	3.346504761	1
3.296703849	3.346504761	1
4.322344768	1.796352779	1
4.706959937	1.012158562	1
4.706959937	1.012158562	1
4.908424893	1.522796608	1
4.523809723	1.759878484	1
4.725274679	2.015197855	1
4.578755347	2.288754026	1
4.322344768	2.635258787	1
4.230769661	2.544073397	1
3.95604434	2.343465121	1
3.864469233	2.835866367	1
3.589743912	2.945288209	1
3.443223182	3.346504761	1
3.296703849	3.620060932	1
2.820513573	3.966565345	1
2.527472113	4.003039293	1
2.326007157	3.638297732	1
1.72161229	3.18237078	1
1.501831195	3.401215161	1
1.336995723	3.875379955	1
1.080586541	4.276595463	1
1.025640918	4.568388782	1
0.879120188	4.805470657	1
0.695969974	5.206686514	1
0.695969974	5.425531589	1
0.494505018	5.772036003	1
1.062270402	5.534954127	1
1.117216025	5.753799029	1
0.787545081	5.972643931	1
0.622711007	6.0273552	1
0.219779698	6.009117704	1
0.036629484	5.69908776	1
0.036629484	5.826746924	1
0.054944226	5.972643931	1
-0.402931309	6.045592173	1
-0.586081523	5.534954127	1
-0.787546479	5.717324734	1
-0.641025749	5.443768737	1
-0.641025749	5.443768737	1
-0.842490704	5.079026828	1
-0.824175962	4.586625234	1
-0.65934049	4.732522415	1
-0.732600855	5.042552185	1
-0.732600855	5.042552185	1
-1.135532164	4.750759562	1
-0.769231737	4.167172926	1
-0.95238195	3.984802145	1
-0.879121585	3.875379955	1
-0.915751069	3.364741561	1
-1.098901283	3.364741561	1
-1.263736755	3.765956722	1
-1.263736755	4.02127644	1
-1.300366239	4.495439843	1
-1.135532164	4.750759562	1
0.549450642	5.498479832	1
0.164835472	6.063829321	1
0.164835472	6.063829321	1
0.494505018	6.264437075	1
0.860805446	5.735561533	1
1.336995723	5.389057294	1
1.57509156	4.969604638	1
1.373626604	4.513677687	1
2.051281836	3.857142112	1
2.069596578	4.294832611	1
1.72161229	4.951366795	1
2.673992843	3.984802145	1
2.783882692	3.510638394	1
2.783882692	3.510638394	1
2.747253208	3.74772027	1
2.252746792	4.294832611	1
1.831502139	4.422492297	1
1.062270402	5.534954127	1
0.787545081	5.972643931	1
0.293040063	6.337385492	1
-0.256410579	6.410333734	1
-0.402931309	6.045592173	1
-1.062271799	5.279634756	1
-1.062271799	5.279634756	1
-1.19047639	4.987841438	1
-1.263736755	5.516716979	1
-1.080586541	5.863221393	1
-0.769231737	5.990880904	1
-0.769231737	5.990880904	1
-1.043957057	5.589665222	1
-1.373626604	3.109422538	1
-1.758241774	4.349543706	1
-1.611722441	3.601823784	1
-1.739927032	3.31002977	1
-1.282051497	2.617021291	1
-1.373626604	3.109422538	1
-1.739927032	3.31002977	1
-2.051283234	3.674771331	1
-1.611722441	4.094224683	1
-1.538462076	4.094224683	1
-1.794872655	4.513677687	1
-1.465201711	4.860181404	1
-0.256410579	6.410333734	1
0.054944226	6.227962954	1
-0.128205988	6.465044655	1
1.117216025	5.753799029	1
1.300366239	4.386018001	1
1.501831195	4.495439843	1
1.501831195	4.495439843	1
1.098901283	5.006078585	1
1.007326176	5.188449366	1
0.970695295	5.370820146	1
0.860805446	5.480242684	1
0.65934049	5.753799029	1
0.604394867	5.863221393	1
0.604394867	5.863221393	1
0.439560793	6.063829321	1
0.421244653	6.063829321	1
0.421244653	6.063829321	1
0.054944226	6.227962954	1
0.054944226	6.227962954	1
-0.164835472	6.11854059	1
-0.164835472	6.11854059	1
-0.164835472	6.11854059	1
-0.201464956	5.844984419	1
-0.201464956	5.844984419	1
-0.494506416	5.79027315	1
-0.494506416	5.79027315	1
-0.769231737	5.717324734	1
-1.19047639	4.987841438	1
-1.19047639	4.987841438	1
-1.978022869	5.316109051	1
-1.996337611	4.914893195	1
-2.069597976	4.623099877	1
-1.794872655	4.513677687	1
-1.904762504	4.003039293	1
-1.904762504	4.003039293	1
-2.124542201	3.784194565	1
-2.124542201	3.784194565	1
-2.289377673	3.729483122	1
-2.399267522	4.094224683	1
-2.344323296	4.240121516	1
-2.197802566	4.404254453	1
-2.197802566	4.404254453	1
-1.794872655	4.951366795	1
-1.794872655	4.951366795	1
-1.593407699	5.316109051	1
-1.593407699	5.316109051	1
-1.593407699	5.316109051	1
-1.410257485	5.170212566	1
-1.318682378	5.097263976	1
-1.86813302	5.534954127	1
-1.776557913	5.389057294	1
-1.520147334	5.626139517	1
-1.520147334	5.626139517	1
-1.86813302	5.534954127	1
-2.216117308	4.933130343	1
-2.289377673	4.696048467	1
-2.289377673	4.696048467	1
-2.399267522	4.440729096	1
-2.399267522	4.094224683	1
-2.289377673	3.948327502	1
-2.124542201	3.474164099	1
-2.124542201	3.474164099	1
-2.014652352	3.18237078	1
-2.014652352	3.18237078	1
-1.959708127	2.781155272	1
-1.831502139	2.781155272	1
-1.703297548	2.945288209	1
-1.776557913	3.145896833	1
-1.776557913	3.145896833	1
-1.556776818	3.291793318	1
-1.33699712	3.620060932	1
-1.556776818	3.74772027	1
-1.538462076	4.094224683	1
-1.410257485	4.185410073	1
-1.538462076	4.550151634	1
-1.739927032	5.115501123	1
3.791208868	2.635258787	1
3.791208868	2.635258787	1
4.249084403	2.288754026	1
4.065934189	2.14285754	1
4.065934189	1.942249264	1
4.249084403	2.088146445	1
4.285715284	2.398176216	1
4.230769661	2.544073397	1
3.754579384	3.0364736	1
3.754579384	3.164133981	1
3.479854063	3.200607928	1
3.479854063	3.200607928	1
3.296703849	3.620060932	1
2.985347648	3.74772027	1
2.893772541	3.83890566	1
2.710622327	4.148936126	1
2.399267522	4.404254453	1
1.978021471	4.878419248	1
2.161171685	4.768996014	1
2.142856943	4.750759562	1
1.739927032	5.443768737	1
1.904762504	5.060790028	1
1.794871257	5.316109051	1
1.355311862	5.808510124	1
1.355311862	5.808510124	1
4.743590818	1.996961055	1
4.908424893	1.522796608	1
4.450549358	1.541034104	1
3.901098717	1.632219494	1
3.901098717	1.632219494	1
-1.245422013	2.927051757	1
-1.227107271	2.927051757	1
-1.465201711	2.762917777	1
-1.465201711	2.762917777	1
-1.923077246	2.635258787	1
-2.289377673	2.927051757	1
-2.454213145	3.018237148	1
-2.454213145	3.273556171	1
-1.172161648	5.097263976	1
-0.439560793	5.498479832	1
-1.428572227	4.185410073	1
-1.33699712	4.641337024	1
-2.069597976	4.623099877	1
-1.172161648	5.097263976	1
-0.915751069	4.750759562	1
-1.72161229	4.167172926	1
-2.051283234	4.148936126	1


==> smote.txt <==
x	y	class
2.010451047	0.949080455	0
3.970656465	0.272975542	0
3.466654305	0.257206466	0
1.874351097	0.947965979	0
2.289377673	0.501520516	0
5.138826437	0.389740249	0
1.153845509	1.294507325	0
0.084043962	4.715306669	0
0.761191418	2.835612909	0
0.226277931	2.330524659	0
0.813219318	1.586029532	0
0.073260365	5.079026828	0
2.014652352	0.965039155	0
3.98809747	0.261397761	0
1.446886969	0.920973172	0
0.214787527	2.734363081	0
2.853983706	0.864880726	0
0.549207377	2.213071848	0
5.733255486	0.332972195	0
3.131868378	0.483283021	0
0.14755058	2.809102527	0
1.59337815	2.124620045	0
5.769231737	1.303951533	0
0.474842846	1.342572541	0
1.293211916	1.80059519	0
0.100747925	4.422430424	0
0.257052012	2.168900609	0
0.557920329	0.757295616	0
0.204296883	1.036034416	0
0.203791362	0.517145912	0
3.443897616	0.377218446	0
0.073260365	4.810494295	0
3.461288903	0.463799538	0
2.664331465	2.009329985	0
2.227268928	0.400320444	0
5.824175962	0.28267544	0
0.668514907	1.582088237	0
5.819404922	1.154070638	0
2.651198626	0.571760398	0
5.809127884	1.184770934	0
2.323932071	2.10586686	0
0.059419366	5.09280866	0
3.050429978	1.555524289	0
2.312372379	1.851063874	0
2.682780706	0.196075555	0
0.401118085	0.807942177	0
3.403460529	0.465046221	0
1.600569089	1.744332257	0
3.666942365	0.235806308	0
0.11762005	2.866076412	0
1.987863181	1.085107153	0
0.201058648	2.124620045	0
0.970830413	1.002672085	0
0.38287239	0.771605563	0
2.515550201	1.319113666	0
0.180341357	3.771590345	0
2.485979535	1.90798989	0
4.753693695	0.279171059	0
0.437941496	3.565850612	0
0.979820023	1.118530547	0
0.073260365	4.768996014	0
5.769231737	1.303951533	0
5.845402248	1.129250272	0
2.267118885	1.902115276	0
2.695912944	1.257311468	0
1.057314786	0.388082547	0
0.622711007	1.522796608	0
2.492870721	0.479006257	0
1.225316746	2.341683607	0
5.622711007	0.993921762	0
5.830831235	0.703770883	0
1.044077474	2.292752747	0
2.758920094	2.22574487	0
1.881612581	0.957447467	0
1.721210893	0.289198348	0
0.617315865	3.109422538	0
0.999127574	0.352635193	0
1.19047639	1.746703514	0
0.823311423	1.681685761	0
5.710450411	0.663529153	0
0.321245679	1.45662826	0
3.278389108	0.857884741	0
3.449007513	0.345062918	0
0.184535785	4.271000999	0
3.644689535	0.19149005	0
5.825015963	0.686400416	0
0.316394927	1.739744371	0
1.114895595	0.219144377	0
0.547291933	2.525003724	0
3.847207909	0.152110927	0
3.729104154	0.17948227	0
2.976872747	1.393493847	0
0.417200888	1.348817249	0
2.868168025	1.262996832	0
0.85718158	1.810980718	0
0.416135536	2.683185254	0
1.956762229	1.468085513	0
4.735111277	0.236764008	0
1.355311862	1.8617937	0
0.815167695	0.902736372	0
0.858573048	1.234893697	0
2.984855171	1.486322313	0
0.12447075	3.594211332	0
2.238264402	1.863311057	0
2.641894727	0.41629595	0
3.035909407	0.495227073	0
1.815541751	2.048545534	0
2.15592919	1.309171762	0
0.234526237	3.259526997	0
0.240617017	3.236783862	0
0.313845171	1.627260406	0
0.760421416	2.770634479	0
0.567765384	0.647417001	0
5.793947064	0.689911255	0
1.019751213	0.361488671	0
4.90166378	0.314100416	0
1.402826028	0.815676872	0
0.842490704	1.595745199	0
2.590508313	1.43458748	0
5.349796204	0.238354992	0
4.862805505	0.285080368	0
3.900766023	0.136873607	0
2.143838819	1.898570183	0
0.577052945	3.109422538	0
3.186564182	0.36346451	0
1.065290854	0.776831115	0
2.70347615	0.794204684	0
0.915751069	0.136778955	0
5.769231737	1.303951533	0
1.783141566	0.306016633	0
2.558953338	0.345369288	0
5.767869743	1.099042523	0
0.602111335	3.280424075	0
2.249416091	1.859146944	0
2.824200116	0.889354223	0
0.493280793	3.109422538	0
4.010989963	0.246201145	0
3.118054306	1.231031285	0
0.27249292	3.117758383	0
0.813307253	1.586058719	0
5.410560987	0.509882406	0
4.82009774	0.297161711	0
3.950282238	0.267375397	0
0.48119551	0.317312191	0
0.043306703	5.052338828	0
2.504471964	1.98624798	0
5.842492102	0.738602391	0
1.296755535	0.904363174	0
0.145225659	4.25375047	0
5.894394251	0.613971835	0
0.567765384	0.647417001	0
0.288272652	0.382405665	0
1.805487068	1.948204848	0
2.270082025	0.820883644	0
4.975702694	0.246946221	0
2.977732369	1.646133687	0
1.301331979	2.00367626	0
0.073260365	5.079026828	0
1.907228262	0.957447467	0
2.891412066	2.039598555	0
2.722553233	0.592155406	0
2.404544175	1.851063874	0
5.855292908	1.125241042	0
2.825144577	0.19149005	0
2.985347648	0.501520516	0
4.871923781	0.291890058	0
0.433510084	3.517315647	0
0.678869649	3.128770775	0
0.128342581	3.94970155	0
0.468449492	3.791391664	0
0.738946041	1.673259004	0
0.63030484	3.485283155	0
1.344382699	1.8782704	0
0.073260365	5.079026828	0
0.495580012	2.835866367	0
1.767415443	0.672726746	0
1.98478548	0.874961516	0
5.881012966	0.402456134	0
3.385271948	0.193153498	0
0.091575107	4.611492343	0
1.830898957	0.319600193	0
5.751536707	0.690814965	0
2.926593083	0.19149005	0
0.285475557	2.158081403	0
0.568444869	3.564479576	0
0.144692779	4.132517106	0
2.70095734	0.781664358	0
3.157244197	0.427693877	0
0.043191486	5.108967172	0
0.139053166	4.190544609	0
2.03040034	1.561360669	0
0.500665599	3.584439424	0
2.484353388	1.901108199	0
3.461074063	0.19149005	0
1.459339817	2.121701571	0
1.200636316	2.31710821	0
2.054980907	1.628670492	0
5.646864199	0.969871359	0
2.464049793	0.482194975	0
2.230394797	0.40541374	0
1.209136243	1.340425828	0
1.36330547	0.721231122	0
2.361072221	0.265106205	0
0.612749699	1.510398011	0
3.591836328	0.19149005	0
0.643903923	3.467872886	0
0.201464956	2.610007275	0
5.844166608	1.139818248	0
2.381587234	1.851063874	0
3.702519808	0.18326383	0
0.934224558	0.184605591	0
5.686258786	0.232736911	0
0.172882004	0.973472043	0
2.975177488	1.780132627	0
0.841894903	1.595547443	0
2.090969487	2.039819306	0
1.266504412	1.340425828	0
0.567765384	3.109422538	0
2.751543967	0.913470025	0
0.286450485	1.681816783	0
0.587169837	1.517351997	0
3.970885947	0.136778955	0
1.038814223	1.887538169	0
5.65688535	0.362853688	0
2.236259443	0.938217455	0
1.612637685	0.84337396	0
1.989391607	0.983217469	0
1.023491099	2.495526952	0
1.511092475	2.124620045	0
0.807622902	1.751984552	0
0.563148252	2.895634429	0
0.095319133	4.213060763	0
0.196931885	3.797771388	0
3.117182395	0.424789365	0
2.925397969	1.27614755	0
5.738184349	0.872140979	0
0.576398651	3.152405826	0
0.216163851	3.854819351	0
1.666666667	1.242519466	0
1.253095761	1.999773546	0
3.923719463	0.196843564	0
1.70150372	1.318618252	0
5.238619139	0.21796926	0
2.595426555	1.309171424	0
0.661116868	2.462036869	0
3.976698315	0.268964809	0
2.629248204	0.199882971	0
0.073260365	4.849010223	0
1.415156626	1.255666371	0
5.759091253	0.25675225	0
0.337620306	2.105606399	0
0.207705673	1.042822984	0
1.587292865	0.871134578	0
0.958111672	2.358642321	0
1.754057746	0.483283021	0
5.832079892	0.707500673	0
4.120964656	0.173196387	0
1.422211977	0.862005177	0
4.454672976	0.261812539	0
0.277771676	2.185405861	0
0.336871134	1.332101903	0
0.110225109	4.16683891	0
4.505494982	0.17325325	0
1.313322622	1.973827337	0
5.769316255	1.303614894	0
0.957444081	0.428046188	0
0.138002176	4.190753914	0
2.014652352	0.985714904	0
3.278389108	0.863651781	0
0.667665756	1.537717848	0
2.41492182	1.851063874	0
0.450150448	3.109422538	0
1.405423063	1.291203808	0
0.997901629	0.349461304	0
1.729629503	1.808797745	0
1.950829852	0.739717671	0
2.334376998	1.406115918	0
5.776122418	0.716573453	0
5.90630102	0.829370454	0
1.180921564	0.843995126	0
0.300948817	1.246255188	0
0.364660565	3.894432849	0
2.013049301	1.513847717	0
2.252970305	2.085253309	0
1.150525105	0.826339365	0
1.446886969	1.016059531	0
5.185385958	0.222788162	0
3.696095811	0.184177629	0
0.649105535	2.468681423	0
3.271643182	0.872232921	0
1.298851714	1.863557205	0
5.777559486	1.270781823	0
1.19047639	1.686930589	0
3.131868378	0.483283021	0
0.476086645	3.109422538	0
3.461539321	0.465046221	0
3.278389108	0.863724946	0
1.007326176	2.507599101	0
1.974655404	1.905775665	0
1.385411177	1.939234282	0
0.567765384	3.109422538	0
2.260640458	0.30796533	0
4.90247264	0.314704487	0
2.401990964	0.493864001	0
0.127361285	4.316427996	0
5.797795291	0.795824879	0
0.077449923	4.88878991	0
0.073260365	5.031226396	0
5.06125712	0.39209763	0
0.218458556	0.561966643	0
1.074858627	0.437303621	0
0.767870561	0.601435628	0
0.191650276	4.276275373	0
2.509799601	2.152135552	0
0.123884033	3.65428906	0
0.378300803	2.835866367	0
0.533640675	0.32844034	0
0.567765384	0.647417001	0
3.461539321	0.465046221	0
3.030980689	0.495840553	0
0.214812413	1.627222777	0
3.850828978	0.151080731	0
5.803966697	1.234777257	0
0.091996372	4.184990504	0
5.843001955	0.665145421	0
3.278389108	0.851894762	0
3.102836873	0.367651749	0
2.358971651	1.254974475	0
1.53352677	2.124620045	0
3.790391727	0.16827517	0
0.990394291	0.902736372	0
2.124542201	1.905775665	0
0.63962116	3.204102703	0
1.368753302	1.833218149	0
0.073260365	5.026311944	0
3.904708279	0.14037311	0
0.073260365	5.079026828	0
2.884550552	2.08400755	0
1.155098914	0.828996059	0
4.505494982	0.17325325	0
0.392681657	1.487558031	0
0.15672778	3.885843731	0
2.05351592	1.624658869	0
0.647088538	1.786227983	0
1.162258609	1.90760782	0
2.000232804	0.928730554	0
2.014652352	1.019340242	0
2.284450105	0.493491531	0
5.734998913	0.33200774	0
2.181874858	1.770329309	0
0.951933426	1.900246493	0
0.207411512	1.042237165	0
5.626089397	0.20972685	0
5.269312867	0.215190729	0
1.304223262	1.812777931	0
3.579197416	0.19149005	0
0.630755464	3.109422538	0
1.201516576	1.340425828	0
0.838737519	0.972826052	0
2.807282678	2.191347029	0
2.85027142	2.028883772	0
0.636146985	3.109422538	0
2.772264245	0.495559333	0
1.923077246	0.543472377	0
0.46973653	2.565523337	0
3.52698725	0.19149005	0
5.788559201	1.226969583	0
1.564349523	1.15931215	0
1.723689834	1.362801785	0
1.373079342	2.078754883	0
2.74203263	1.447608112	0
2.014652352	0.97059405	0
0.976706866	2.495403453	0
0.171749701	0.971217074	0
1.972789485	1.905775665	0
4.575316058	0.203049115	0
2.702638538	1.223521331	0
2.289377673	0.622393875	0
5.128205988	0.227964345	0
0.603623136	3.287951027	0
2.982413422	1.716051738	0
3.009707769	1.449937635	0
4.327623076	0.233948405	0
1.040167142	0.406562035	0
2.715842684	0.707609378	0
0.748035164	0.945654622	0
0.183150214	2.124620045	0
2.717586348	2.138036383	0
0.360738347	3.202232281	0
2.938033861	0.368034889	0
5.830359516	0.29498976	0
0.073260365	4.768996014	0
1.897510675	1.890500849	0
1.666666667	1.249240438	0
0.145693615	4.131520505	0
3.010637483	1.401498942	0
0.73842066	0.166208245	0
3.48601078	0.19149005	0
1.007326176	0.37386083	0
2.888833387	1.872327618	0
1.788014223	2.013448921	0
1.695309826	2.035990564	0
1.680994993	1.157269431	0
0.380363908	2.190880121	0
2.868556392	1.992469536	0
0.130986086	3.693009175	0
0.547852951	1.78515732	0
2.786356997	0.519546891	0
3.044223625	1.642627647	0
3.682645	0.186090975	0
5.832670462	0.735342465	0
0.428117578	3.465097857	0
1.697702383	0.282814229	0
5.795347691	0.298623096	0
0.289657765	1.219271969	0
3.768505925	0.173877461	0
5.823882515	0.732425634	0
1.431178087	0.765081057	0
2.000479773	0.929222398	0
1.571504307	2.124620045	0
2.746750184	0.946310306	0
3.744751869	0.17725642	0
5.623643363	0.213904509	0
3.961604558	0.136778955	0
0.132389227	3.975411323	0
1.017688229	0.363542876	0
3.956848342	0.282141723	0
3.191201932	0.934840714	0
5.457875535	0.395418808	0
2.969820751	0.19149005	0
0.12018873	1.508648902	0
0.597369739	2.817022794	0
2.272830571	0.446598799	0
1.940925226	0.957447467	0
3.094545955	0.211370572	0
0.940003312	1.556906002	0
3.038305171	1.539054465	0
3.451848717	0.465046221	0
0.245484345	3.922941788	0
0.339372771	0.20972685	0
1.167266324	1.623374649	0
2.967032906	1.450731294	0
2.271062931	1.851063874	0
0.93268748	2.477870565	0
5.833229127	1.139887538	0
3.456618027	0.465046221	0
1.6840205	0.765187135	0
2.774214586	2.069539434	0
3.02634377	0.496417712	0
1.643242826	1.23757836	0
1.598898831	1.742003859	0
2.491845459	1.774122794	0
1.835127825	1.468085513	0
0.06345005	5.088795207	0
4.487126362	0.205261273	0
3.759454697	0.24685656	0
1.839715637	2.016450991	0
1.705502873	0.413246425	0
2.578404026	1.576985595	0
2.502153023	1.733068195	0
3.998402546	0.254556991	0
0.203483469	1.034414513	0
2.406038289	0.488613307	0
1.446886969	0.930027411	0
5.672848711	0.598005145	0
1.998107118	0.957447467	0
1.89022377	0.285737387	0
0.331735715	2.837110999	0
0.665719579	3.13913457	0
2.72212537	0.485574195	0
3.901098717	0.136778955	0
5.784531898	1.258245807	0
1.299180319	1.276480266	0
5.821390663	1.14813869	0
5.827655367	1.150821432	0
0.076623909	4.200297912	0
1.192490118	2.34100313	0
5.382830702	0.262660711	0
0.451473128	1.379804927	0
0.073260365	4.93636391	0
0.20494326	3.738856313	0
0.538941293	2.529623217	0
2.614858925	1.306752669	0
0.670276588	2.4569698	0
3.664519214	0.188669325	0
0.979731381	2.555684349	0
0.403873586	0.94316051	0
3.004877182	1.517725078	0
2.014652352	1.040229646	0
3.071385566	0.490811341	0
2.227828407	1.867207926	0
0.491062365	3.576260104	0
2.787871746	1.17232084	0
0.449295805	3.599054166	0
2.826009828	0.866062123	0
5.824218811	0.684019287	0
0.695378397	3.391790081	0
2.874784235	2.143336611	0
5.390280973	0.548146652	0
2.972794661	1.348825187	0
0.51281976	2.544073397	0
0.419856351	0.855627878	0
2.054213188	1.626568222	0
4.505494982	0.17325325	0
1.653812943	1.54665634	0
3.655805541	0.189908824	0
2.741890453	0.202932688	0
0.406125928	2.669895922	0
5.792636123	1.210731063	0
2.302617262	0.501520516	0
5.860806844	1.134786584	0
3.421499513	0.19149005	0
5.842492102	0.738602391	0
1.914227777	1.900488526	0
3.818193306	0.160365602	0
0.101357878	1.441146362	0
0.341954294	3.109422538	0
1.044134273	0.817214919	0
0.293040063	2.197568635	0
3.720107649	0.180762002	0
1.776698605	1.468085513	0
2.598771378	0.880469222	0
1.142400675	0.41228941	0
0.846991486	0.148190115	0
3.247485844	0.823846838	0
0.802324153	1.422432736	0
2.655000636	1.289901839	0
1.97168739	1.101926395	0
5.701702958	0.648286008	0
5.82792451	0.695088368	0
0.365215017	3.382978709	0
1.40701899	1.335421335	0
1.571685037	0.305941095	0
1.618295972	2.124620045	0
3.133083745	1.083465198	0
2.289377673	0.667520382	0
0.427924499	3.462790906	0
0.073260365	4.905199621	0
5.789627612	0.721055998	0
0.996794888	0.346596025	0
3.461539321	0.465046221	0
5.842492102	0.738602391	0
2.691897668	1.26051	0
2.749906199	0.900094273	0
0.948426529	2.61023455	0
0.098622538	4.25415618	0
5.261506319	0.215897412	0
1.15686793	1.911441893	0
0.365561681	0.399453778	0
2.014652352	1.030619822	0
5.679671636	0.362614514	0
5.801236414	1.208344893	0
1.358196065	0.911160731	0
3.386686862	0.192370781	0
1.758259175	2.124555069	0
1.066998728	0.433279434	0
0.073260365	4.839019808	0
0.606660945	1.520337872	0
0.467212147	1.341702994	0
4.01046878	0.24654712	0
4.005200471	0.240436364	0
3.739507941	0.356098351	0
0.936820164	1.095801754	0
2.043235364	1.132543496	0
0.968933972	0.274465963	0
0.141543456	3.693009175	0
0.424500115	3.109422538	0
2.10638692	0.20335514	0
5.140360192	0.336888041	0
1.891396356	1.468085513	0
0.289435439	3.109422538	0
0.439560793	3.602678172	0
0.116054398	4.195124805	0
0.586080125	1.121580752	0
0.10021608	1.31090077	0
0.133414159	4.000202266	0
1.085845035	0.265702457	0
0.782298352	0.22887484	0
1.348743272	1.884017708	0
3.644689535	0.19149005	0
0.073260365	4.768996014	0
1.646818704	0.805934902	0
4.14163789	0.136778955	0
2.627029694	0.466635928	0
2.014652352	0.983236087	0
0.315439946	3.109422538	0
5.098063321	0.295496291	0
5.80262505	1.155154896	0
4.8266823	0.26655048	0
1.32606621	1.931147009	0
1.632880696	1.768657452	0
2.91030597	1.909325905	0
4.696098509	0.254592544	0
1.076553186	0.783372832	0
3.901098717	0.136778955	0
2.238390273	1.880639721	0
5.428315506	0.364081037	0
0.527442073	3.109422538	0
0.552337402	3.567544041	0
1.749643722	0.693308891	0
1.887904107	1.88476138	0
1.349257136	1.852403646	0
0.670296847	2.803288748	0
0.590046612	0.323929028	0
0.758425312	0.603606015	0
3.162417754	0.248916596	0
2.404201354	0.814007249	0
2.411434849	1.41882965	0
5.600334191	0.611191132	0
2.26052949	0.405770111	0
5.719052221	0.850531405	0
2.034084142	1.571448153	0
5.230714109	0.218684858	0
3.772424356	0.173320074	0
0.439560793	3.611642916	0
2.192437086	1.880423274	0
1.888547696	1.885145894	0
1.711908128	1.50946835	0
1.004133395	2.506327419	0
5.622711007	0.993921762	0
3.140318316	1.222969694	0
1.674462987	0.775655643	0
1.393558885	2.088951077	0
0.567765384	0.435271658	0
1.320390344	1.946689191	0
5.9650074	0.912880165	0
0.528428656	2.792737479	0
0.095467666	4.451860236	0
0.140492842	3.693009175	0
2.149895302	1.315180023	0
2.579735205	2.117633923	0
0.670201567	3.370424843	0
0.443799503	1.345033515	0
0.365462711	2.070186999	0
1.859367135	1.86771189	0
2.795943155	0.508637869	0
3.644689535	0.19149005	0
5.647963118	0.212489999	0
0.439560793	3.62977319	0
3.772894126	0.17325325	0
2.124073808	1.906863915	0
1.525779365	1.640072695	0
1.153845509	1.321206849	0
1.37895565	0.402682898	0
1.246614723	0.446809421	0
1.745137928	1.968332223	0
1.739426056	1.394140391	0
2.835620358	0.360078078	0
2.689229262	0.908616902	0
0.658161376	3.157949594	0
3.4233516	0.465046221	0
0.073260365	5.062196232	0
0.146174299	4.299649308	0
3.119509091	1.195549582	0
4.720777276	0.265124109	0
0.085457821	4.373687423	0
5.859978287	0.703778354	0
0.331340489	2.837141271	0
0.988140508	2.317507873	0
0.677840917	1.594160449	0
2.30918444	1.851063874	0
1.822830832	1.883442767	0
0.073260365	4.944311834	0
5.881651217	0.660616344	0
2.888150409	1.092317038	0
5.328634372	0.209820685	0
5.62306725	0.380428139	0
1.59078467	1.730692427	0
1.446886969	1.119837979	0
1.00738772	0.902593379	0
2.765671322	0.77927761	0
2.820999365	0.884498877	0
1.695093889	1.305853105	0
3.322721797	0.689683177	0
1.288212564	2.036335091	0
0.651845051	1.050142598	0
4.924548184	0.335204104	0
0.900899193	2.875789179	0
0.759700711	1.568265803	0
2.731098555	1.231499999	0
0.439560793	3.648118251	0
0.416035383	3.868854758	0
5.860806844	1.134650782	0
1.007663675	0.373524767	0
0.112842861	4.195764382	0
0.200719238	2.136282956	0
1.867413428	1.872519169	0
5.791300989	0.269581363	0
0.073260365	5.079026828	0
3.258255585	0.263417722	0
3.026785027	0.19149005	0
0.073260365	4.768996014	0
5.827071712	0.28844222	0
5.405946937	0.589639616	0
0.484161067	3.387155143	0
0.280794683	0.20972685	0
2.589155832	1.438358317	0
5.738965807	0.704240704	0
0.932697802	2.622998895	0
5.83228513	0.298824551	0
5.843213822	0.737165073	0
3.096269809	0.536453853	0
0.716514392	2.78312625	0
5.429799244	0.606604546	0
1.706241461	2.124620045	0
0.135230351	4.018287169	0
2.731342318	0.918579505	0
0.797352163	1.400979368	0
2.026621362	0.288532714	0
-1.775625758	3.143344315	1
0.604394867	5.863221393	1
1.18120693	5.645982104	1
-1.776557913	3.145896833	1
-2.124542201	3.474164099	1
-1.636781629	5.350660547	1
1.568072208	3.769999168	1
0.194027715	6.034760665	1
3.357482926	3.506584497	1
4.908424893	1.522796608	1
1.795634536	4.54706723	1
-1.1058007	4.750759562	1
-1.533736151	2.766329994	1
0.439555622	6.063829321	1
1.336934128	3.87574796	1
-1.308488754	3.028346271	1
-1.951187346	3.211861613	1
4.344600308	1.808440527	1
-0.237134684	6.418559664	1
2.820513573	3.966565345	1
3.754579384	3.093990236	1
-1.794872655	4.513677687	1
3.033760332	2.833352448	1
3.56916684	2.635258787	1
0.804295536	5.918436746	1
-1.317575537	2.873166684	1
2.584077273	3.381325886	1
4.065672586	1.538577244	1
-1.605482948	3.566617471	1
0.641294875	5.789736266	1
0.131923951	5.860398727	1
-2.356833086	4.285796172	1
-0.785330015	5.06005405	1
-1.046664315	5.543836984	1
-2.124542201	3.784194565	1
2.214342571	4.342875587	1
-1.570089397	4.545652704	1
-0.204682223	6.432408653	1
-1.760509733	4.518565751	1
-1.106808613	3.357392796	1
2.022868135	4.851625575	1
1.042096369	5.119204922	1
-1.543881779	3.991687017	1
2.783882692	3.510638394	1
2.527472113	3.437690151	1
0.969096984	5.37241166	1
1.06679619	5.070015512	1
1.214854917	5.776235081	1
2.849248967	3.916491594	1
0.470468297	6.176676213	1
4.504501059	1.763374228	1
1.461922108	3.865943212	1
4.366338804	1.358152719	1
-1.554311735	4.094224683	1
-1.230263386	5.097263976	1
-1.201443238	3.614332177	1
0.024694563	6.212902466	1
-2.141183785	3.464037536	1
1.884293505	4.738425023	1
-1.172161648	5.097263976	1
-1.794872655	4.513677687	1
-0.674134226	5.514413038	1
-1.578085988	4.094224683	1
1.87508	3.396117112	1
3.259532865	3.226213531	1
-2.124542201	3.576087114	1
-1.593407699	5.316109051	1
-1.593407699	5.316109051	1
-1.26929453	3.754888582	1
-1.672611823	2.921784358	1
-1.076342737	5.256282936	1
1.68822695	3.215613831	1
-0.731092397	5.963031097	1
1.053367682	5.214647047	1
2.978673638	3.570318235	1
-2.197802566	4.404254453	1
3.304853507	2.754803354	1
1.300366239	4.386018001	1
1.159689768	5.625895701	1
0.787545081	5.972643931	1
1.750492203	5.419221181	1
-1.593407699	5.316109051	1
2.701340321	2.942704323	1
-0.993846101	5.822575993	1
4.562713281	1.801844585	1
0.403374201	6.058976262	1
-2.262864358	4.68724825	1
-1.397688713	4.969424019	1
4.243267088	1.101890978	1
-1.440342707	3.175854717	1
2.325506456	4.349169608	1
3.342066992	3.535366527	1
-0.58032148	5.533520244	1
-1.648514742	5.360007097	1
3.791208868	2.635258787	1
1.544451658	3.827779474	1
2.991878126	3.574363812	1
-0.811132927	4.598169728	1
-1.173280275	5.090580671	1
-1.475640575	3.752769536	1
2.650992124	3.378313649	1
-2.358154972	4.203393402	1
-1.433913927	4.168584452	1
0.141829814	6.044739721	1
2.446049866	3.989526713	1
1.187074856	4.329613198	1
2.945070243	2.933333186	1
3.389170202	3.447423364	1
4.698488733	1.142551287	1
-1.730307161	5.370635743	1
1.862756824	3.408574128	1
-1.455419831	5.598517226	1
1.148836411	4.192952788	1
2.989186314	3.730520115	1
-1.508637368	4.14088219	1
-0.623046689	5.75614157	1
-1.492667297	5.614412484	1
-2.191045519	4.663410366	1
-0.533722035	5.472908811	1
1.555121628	3.449856835	1
-0.00422997	6.198501723	1
1.345986629	4.465513709	1
0.288261194	6.335189251	1
-0.769231737	5.990880904	1
-1.904762504	4.003039293	1
1.247023908	5.43683812	1
2.656445208	3.986986265	1
-1.430307437	5.186184251	1
2.930989356	3.801847229	1
-0.50421043	5.480923168	1
-1.76883507	3.180500777	1
2.426425793	3.538306448	1
0.421244653	6.063829321	1
-1.317644944	4.928748443	1
2.398496349	3.981634881	1
3.073263554	3.231774227	1
-1.263341039	5.050030693	1
-0.164835472	6.11854059	1
0.609592546	5.909798613	1
-1.744942257	4.283328104	1
2.108152062	4.831300495	1
-1.255708536	3.219011002	1
-1.593407699	5.316109051	1
1.373626604	4.513677687	1
0.054944226	6.127309766	1
4.70261519	1.158987183	1
-1.624771421	3.572124268	1
4.018340762	2.151220631	1
-0.814278947	4.122317423	1
-1.53191891	5.576323396	1
-0.69351028	4.797168712	1
3.838202665	2.552069823	1
2.16434722	4.775319754	1
-1.768288184	3.296850948	1
-1.287140984	4.5159251	1
0.168156085	6.279992125	1
-1.088629112	3.469523821	1
-1.99278752	4.91553591	1
2.783882692	3.510638394	1
-0.256410579	6.410333734	1
-1.271564859	5.520057602	1
-2.168880594	3.447183762	1
-2.424060133	3.210170836	1
-0.491519175	5.484369686	1
2.741920425	4.095955768	1
2.17883528	4.33109028	1
2.825687415	3.957549506	1
-2.132859761	4.291087896	1
-1.658797858	4.125474785	1
4.923808519	1.461524562	1
2.182343244	4.154499585	1
2.04443052	3.809386415	1
-2.177896021	3.766485607	1
1.858010763	5.169412044	1
-1.234731417	4.69688104	1
-1.221554769	5.014366526	1
2.779676278	3.537864124	1
4.165775329	1.885440097	1
2.872627765	3.875752146	1
2.314104073	4.340654296	1
0.256286943	6.320494732	1
2.164625879	4.294832611	1
-1.032804158	4.750759562	1
2.399267522	4.406144698	1
-1.764227802	3.201144682	1
0.509275827	5.784292658	1
-1.116311992	3.348560725	1
1.119606452	5.754348316	1
-2.145745825	4.178330087	1
-1.746891499	3.278823904	1
-2.125562822	4.641675554	1
-2.124542201	3.685450706	1
-0.895188088	5.12712702	1
2.029463896	3.705064625	1
1.363948658	4.638957395	1
2.734336074	3.977291485	1
4.366657285	1.05584481	1
0.778510394	5.957221743	1
2.83292222	3.944942272	1
2.996236736	3.743255629	1
-1.554500346	3.790789806	1
-2.128747841	4.642732715	1
-0.511445854	5.802642532	1
4.277475625	1.366867095	1
1.007326176	5.188449366	1
2.845520788	3.529523008	1
4.254150501	2.481990224	1
1.84495648	3.80140613	1
1.742091645	3.212959179	1
-1.769058374	3.17950021	1
3.021978529	3.336066643	1
3.320351994	2.73937074	1
0.072995599	6.201001412	1
2.880188476	3.862576993	1
-2.179729575	3.765877022	1
-1.759087379	3.224177506	1
1.159450196	4.315859605	1
0.860805446	5.511595701	1
3.797705118	3.035306962	1
-1.561337663	3.605168487	1
2.399267522	4.420271742	1
-1.750483614	2.683379132	1
0.698976401	6.002041402	1
-0.500277873	5.481991118	1
2.925254845	3.74772027	1
-1.465699951	3.201104048	1
-2.099368709	4.572281191	1
2.034650107	3.198776455	1
-1.22840967	5.097263976	1
0.945999156	4.697255313	1
-1.789733707	4.966717932	1
0.615828498	5.965679952	1
-0.375098372	6.0541197	1
-0.769231737	5.97442161	1
-0.925107706	3.944065145	1
4.597415646	1.839278768	1
0.42379558	6.063829321	1
2.790333993	3.970321666	1
-0.111006392	5.789554303	1
0.887665379	4.865028868	1
3.982957026	1.615917132	1
4.000112915	2.154423618	1
1.1139216	4.293192113	1
4.624428656	2.203480531	1
1.355422199	4.481955641	1
-1.593407699	5.316109051	1
0.054944226	6.227962954	1
1.365749245	4.615649047	1
-0.164835472	6.11854059	1
-1.357827393	3.086948191	1
4.069795917	1.536231076	1
1.072091531	5.574071055	1
-1.86813302	5.534954127	1
3.930734231	2.38826937	1
-1.818222231	4.997867297	1
1.380405706	4.429489908	1
2.399267522	4.433335517	1
-1.812282037	2.80576166	1
1.300366239	4.386018001	1
3.408636683	3.17528142	1
-1.543589535	3.997216107	1
1.72161229	3.451302081	1
1.03724262	4.983752662	1
1.859756739	3.972335294	1
-1.510659766	3.245872527	1
2.03861917	3.768879589	1
0.569406387	5.544845215	1
1.362146672	3.897084668	1
4.007921468	1.571437531	1
2.695939346	4.083142787	1
-1.776557913	3.145896833	1
-0.779822395	5.702903775	1
1.362392024	4.494100895	1
1.015541094	4.975894779	1
-0.182934515	5.983373389	1
0.544432108	6.041527065	1
4.527789999	1.764172093	1
1.390020906	4.511345503	1
4.249084403	2.101764032	1
-1.774171329	4.420920128	1
1.046216933	5.210578261	1
0.054944226	6.227962954	1
2.468490957	3.4964203	1
4.740796892	1.999742879	1
1.300366239	4.386018001	1
-1.460678422	4.149548231	1
3.638059949	3.106088003	1
1.829515607	3.343537463	1
1.430691325	4.985447498	1
-1.282821776	5.524861461	1
-0.215124915	6.278781896	1
0.795840942	5.945797184	1
-2.195859138	4.407571887	1
0.388788263	6.055015175	1
-0.883786239	4.74848607	1
-1.860884107	5.523405208	1
-1.723247148	3.347993233	1
1.889049086	3.191145802	1
4.851083529	1.221958287	1
-2.120751954	4.535779961	1
-1.113945692	3.350759873	1
0.695969974	5.352175324	1
4.952538176	1.347096085	1
2.345170255	3.419537479	1
4.694753146	1.127672247	1
4.736297905	2.004222378	1
-0.207198519	6.253525381	1
3.207297199	3.087498547	1
0.351468073	6.044880172	1
-1.890189485	4.551642066	1
1.076693559	5.592400641	1
-1.65966637	5.225390547	1
1.300366239	4.386018001	1
2.780399092	3.84673443	1
-0.926583957	4.01049035	1
3.754579384	3.05899123	1
-2.179846555	4.659693241	1
2.565835256	3.399490271	1
4.065934189	2.125774923	1
2.899063676	3.74772027	1
0.986058713	5.294331716	1
0.048209241	5.918992391	1
-2.214198717	4.929070663	1
-1.061584039	4.750759562	1
-0.879608564	4.615847048	1
1.303218242	4.390987752	1
-1.86813302	5.534954127	1
3.38470254	2.675293702	1
-0.45675576	5.493810258	1
-0.586711252	5.535524172	1
2.683270817	3.008678238	1
2.168582669	4.783754201	1
0.855891399	5.751464185	1
-1.735353764	2.904248487	1
-1.058427432	5.344711885	1
-2.393666194	4.420278014	1
-1.825400521	3.153379085	1
2.893772541	3.83890566	1
4.148137575	1.491654807	1
-2.211564295	3.755310586	1
-0.769231737	5.871840511	1
3.767139765	2.635258787	1
1.725723444	5.061897432	1
-1.881567272	2.701392035	1
1.345707057	3.736599883	1
2.446746322	3.429651896	1
-1.293096803	3.707487079	1
-1.45848358	3.67410131	1
-1.908861104	2.657907793	1
-0.256410579	6.410333734	1
2.051281836	3.857142112	1
4.519862122	1.748086156	1
0.734549235	5.746990802	1
-1.944432211	4.042540083	1
0.96820534	5.097555677	1
-0.440361184	5.941234564	1
-2.058722453	4.151250991	1
-1.567061458	4.105615741	1
-1.755749935	3.088918413	1
4.3885071	1.364459614	1
4.061467808	1.9338487	1
-1.892525507	5.486376612	1
-1.269355271	2.688661518	1
-1.270895006	4.677239353	1
-0.494506416	5.79027315	1
1.524712293	3.378431583	1
-0.805845292	5.009696869	1
1.47894095	4.498696113	1
-0.02137513	6.189965612	1
2.104495293	3.187576687	1
0.305788906	6.310182685	1
2.589824035	3.455429135	1
4.706959937	1.012158562	1
-0.748458348	5.047815605	1
2.067514213	3.608016336	1
2.769334064	3.60480341	1
-2.075598974	3.711090529	1
0.036629484	5.725255884	1
-1.468664822	4.534112997	1
-1.844792508	2.781155272	1
-1.430001006	4.184224488	1
1.081674311	4.999840888	1
-0.769231737	5.934012336	1
0.664685799	5.753315148	1
1.806617859	4.127389544	1
-1.423913035	4.063808297	1
4.238487943	2.436475546	1
-1.124455702	3.392144552	1
1.250213363	4.419310961	1
3.271662185	3.265465943	1
-1.354012396	3.723376792	1
-1.172161648	5.097263976	1
2.579998755	3.30319725	1
0.229215226	6.308053288	1
0.984463052	5.302275889	1
-2.199397304	4.666182464	1
-2.278688922	4.313645328	1
0.518468262	5.6527309	1
1.256098523	5.432018916	1
-2.396435329	4.430388439	1
3.586753266	2.448235421	1
-2.258583642	4.685827408	1
-2.086460985	4.594314695	1
1.426729956	4.626308765	1
-1.768832771	3.1247431	1
3.534838892	3.167757305	1
-2.082433936	3.589470427	1
0.421656204	6.063829321	1
-2.359085566	4.20092234	1
0.114465085	6.139062563	1
-0.474367648	5.683324544	1
2.330730303	3.581860372	1
0.437008328	6.063829321	1
1.394789305	4.51066717	1
-1.19047639	4.987841438	1
2.824276983	3.795655534	1
3.550519838	2.475741092	1
3.834545422	2.925256043	1
1.718917675	4.951702201	1
-1.485606808	2.778547141	1
2.764506018	3.758457448	1
1.857572872	4.007128914	1
1.098901283	5.006078585	1
-2.287620075	4.420515651	1
-1.267608239	5.097263976	1
-1.788635947	4.485732531	1
1.905937722	3.842670052	1
-1.463791995	4.857775029	1
-1.564298084	3.727749138	1
-1.976194871	4.918539875	1
-2.223209296	4.408854267	1
1.927355841	4.37109818	1
-0.974472957	5.199495271	1
0.054944226	6.227962954	1
-1.969343766	2.851516949	1
-1.724251562	3.308468948	1
-1.107495847	3.25782148	1
-0.31170762	6.073541522	1
1.940006096	4.973054675	1
-0.164835472	6.11854059	1
1.355311862	5.808510124	1
4.271321378	2.436396373	1
-1.044074217	5.263024687	1
-1.135532164	4.750759562	1
-1.862276268	4.540524324	1
0.604394867	5.863221393	1
4.261730409	1.382545229	1
-2.124542201	3.584433477	1
0.976452173	5.116716441	1
-2.257662179	4.415091862	1
-1.859046656	3.254677424	1
-1.114584906	5.192817073	1
4.665321861	1.377555442	1
2.762293696	3.74772027	1
-2.289377673	3.788008216	1
-2.289377673	4.696048467	1
-1.784592481	4.948523349	1
1.829704869	4.776463227	1
-1.642288378	4.535382528	1
-1.792047032	4.959807536	1
1.089942872	5.645171806	1
3.370542167	3.287685409	1
-0.121883344	5.838888648	1
4.462405511	1.241283153	1
0.011249033	5.714640089	1
0.719364588	5.205316215	1
4.738612285	2.001918022	1
-0.91542146	3.9295977	1
4.349685099	1.402934886	1
1.564721483	5.419978706	1
4.253333954	2.566541662	1
2.377453348	3.422752062	1
-0.864319178	4.74710148	1
-1.577034524	2.768485749	1
0.054944226	6.227962954	1
4.292324917	1.915920875	1
2.926828764	3.805990114	1
-1.361885362	3.092720644	1
0.595308468	5.855681599	1
-1.71486867	3.307534684	1
-1.593407699	5.316109051	1
-2.086449351	2.765400136	1
-0.84112953	4.617011903	1
-1.249207432	5.037967799	1
-1.337298269	5.067141648	1
4.376292069	1.786585871	1
4.125623712	1.511016656	1
-0.654824717	5.597182012	1
-0.164835472	6.11854059	1
1.085091359	5.033580892	1
0.645622326	5.781118293	1
-0.211591436	6.267522885	1
3.410811722	3.407017969	1
-1.758693506	4.351567805	1
-0.402931309	6.045592173	1
1.345924502	5.80635304	1
4.065934189	2.001313321	1
-2.283901337	4.713770736	1
3.021978529	2.914902354	1
2.336408927	3.514005913	1
1.706133954	3.618777502	1
-1.244800301	2.927051757	1
1.637740505	5.316579658	1
-0.782100609	5.79866639	1
-1.570623671	3.293172063	1
1.878202938	3.393825801	1
-0.769231737	5.73257098	1
0.956342992	5.506187628	1
2.034223047	4.330055747	1
-1.549850444	4.094224683	1
0.53541561	6.188784136	1
-2.086941296	3.821635512	1
-1.593407699	5.316109051	1
1.211634555	4.341840826	1
2.110258535	3.882310423	1
1.55521786	4.971803392	1
3.733438391	3.049104262	1
1.501831195	4.495439843	1
-2.124542201	3.579535692	1
1.244077295	4.033991342	1
-0.91096304	4.772213909	1
-0.867398898	5.950631094	1
4.73370942	2.00679965	1
-1.593407699	5.316109051	1
-1.373626604	3.109422538	1
0.787545081	5.972643931	1
0.641505759	6.021116898	1
-0.663699628	5.745346906	1
2.91510583	3.817663159	1
-1.378095612	3.113872528	1
-1.719951469	2.923967156	1
-2.128048154	3.783030885	1
-1.506508929	4.871606781	1
1.373626604	4.513677687	1
2.080756342	4.294832611	1
4.24539917	2.340128564	1
1.868547826	3.400800729	1
-1.178584844	5.058888199	1
3.517256867	2.907076139	1
4.289837692	1.169666337	1
0.430771324	6.063829321	1
0.547665891	6.040941611	1
1.147292978	5.760710292	1
2.783882692	3.510638394	1
0.164835472	6.063829321	1
-0.899305432	5.937549001	1
-1.172161648	5.097263976	1
2.339515787	3.476881734	1
-1.009793096	5.231734168	1
-1.880273004	5.510777411	1
1.645365799	5.326070676	1
2.326007157	3.638297732	1
0.532493494	5.847689154	1
2.399267522	4.412775212	1
2.219971996	4.106320583	1
3.760144519	2.193005073	1
1.352388614	5.807838402	1
-0.947397321	5.917830702	1
-1.0509959	5.470512252	1
-2.1508647	4.322462533	1
0.647348394	5.777680885	1
-1.172161648	5.097263976	1
1.253409211	4.36263933	1
0.035293503	6.218179391	1
-2.289377673	3.856942296	1
-1.718795136	2.925447542	1
2.326007157	3.638297732	1
-1.690953226	5.354961175	1
-2.13115298	4.926080069	1
-0.164835472	6.11854059	1
-1.594701666	5.314337407	1
-1.597865151	4.541701653	1
-0.970212687	3.972269256	1
-1.939522592	5.392782157	1
1.925606313	3.745907163	1
-2.103438782	4.923780367	1
4.277265646	2.326661707	1
-1.213108341	5.007157583	1
2.370427401	3.594066527	1
2.910845645	3.821905214	1
1.88398185	4.39435412	1
-1.56411238	4.094224683	1
4.249084403	2.277150347	1
3.43869612	3.354956927	1
-0.817345007	5.702488897	1
4.944845437	1.294728462	1
2.820140518	3.965450947	1
-1.739927032	3.31002977	1
0.527678877	5.606874281	1
-1.549129024	5.280836894	1
-2.239271088	3.651871403	1
-2.089328138	4.589420462	1
-0.630906843	5.460562065	1
-0.193243814	5.906381522	1
1.707133112	5.402950944	1
2.612275347	4.070593258	1
4.217970261	1.855741412	1
4.065934189	2.026487446	1
1.102252399	5.029436947	1
-1.819559997	4.946897352	1
-1.392234654	4.894087914	1
2.038759795	4.311366445	1
3.852243776	2.858184307	1
2.326819388	3.628592296	1
4.233294758	2.508871907	1
4.686898843	1.966563619	1
-2.153603005	4.479703168	1
-1.172161648	5.097263976	1
-0.809850804	5.706220047	1
-0.797605842	5.064128643	1
-2.350809961	2.961035505	1
4.255986108	1.120401285	1
4.205836583	1.750956814	1
-1.538462076	4.094224683	1
-2.276018382	3.935025149	1
1.752024827	5.415660219	1
0.582102884	5.946485082	1
0.421244653	6.063829321	1
4.254534825	2.305035291	1
1.053558187	5.096378844	1
1.841726165	4.635404846	1
-1.144387347	5.376267624	1
2.296157321	3.381085297	1
-1.413438523	3.505886433	1
1.199152501	5.000206518	1
2.690629997	3.417782751	1
-1.691020747	3.305160122	1
2.776150733	3.74772027	1
-2.238614124	4.411643267	1
0.036629484	5.742689513	1
0.787545081	5.972643931	1
1.327101807	4.400538914	1
-0.009151671	6.196051341	1
-1.444306071	4.824512687	1
-1.695600752	5.176190746	1
2.870339984	3.879738788	1
4.37481715	2.288754026	1
2.151118717	4.321890812	1
-0.664264685	5.487156115	1
3.988772159	2.367363433	1
-1.188129237	5.001864644	1
1.495938892	4.492239551	1
-0.769231737	5.943232001	1
-1.188116172	5.001942706	1
-1.618153908	3.297904697	1
1.536558687	4.079718176	1
2.375712865	4.417274792	1
0.39790719	6.113625565	1
0.986067626	5.398372632	1
1.252253571	4.997096202	1
1.118736474	5.754148407	1
-1.697870396	5.173083248	1
2.125724726	4.224971274	1
0.054944226	6.227962954	1
3.296703849	3.447224443	1
2.960120378	3.564633907	1
-1.489744884	3.225046653	1
2.769961993	4.050458571	1
2.682056993	4.020936997	1
2.32796648	3.614885583	1
2.399267522	4.432012674	1
-1.364381418	2.838211519	1
-1.309177689	4.497464617	1
-0.990888108	4.750759562	1
1.835242895	5.222310432	1
2.883813344	3.832707616	1
0.036629484	5.712174066	1
-2.124542201	3.784194565	1
-1.381675587	5.14744427	1
-2.270741115	2.944371849	1
-1.373626604	3.109422538	1
-1.447671163	4.158799631	1
-1.892427227	4.014093792	1
4.26275738	2.459136368	1
-2.099203166	3.746346922	1
1.979338671	4.343226417	1
3.584717327	2.956967052	1
-1.569879638	5.297366723	1
-1.265678963	3.762088874	1
-0.634755727	5.445471464	1
0.787545081	5.972643931	1
1.846542703	4.516938142	1
-1.145597227	5.141349706	1
-1.471055753	2.767401704	1
4.249084403	2.092584597	1
-1.153312677	4.82748168	1
-1.061855805	5.723336582	1
0.481890232	6.218379023	1
1.76801564	3.538290106	1
-1.414460192	2.954915127	1
-0.625991544	5.468719491	1
-2.068808003	4.622785234	1
-1.64773947	4.53460712	1
3.804182236	3.01595824	1
-0.769231737	5.76208504	1
0.608153164	5.896900083	1
-1.069366279	5.779426276	1
-1.748014017	3.273794205	1
-0.517138575	5.784263583	1
-0.176538618	6.031139202	1
1.644027571	5.324405016	1
2.790484743	4.016399898	1
0.159435808	6.071894263	1
3.978840681	1.616736917	1
-1.18255829	5.035148609	1
1.114117967	5.741459661	1
1.384926584	4.431945337	1
1.373190593	4.425571158	1
-0.220000829	6.294318415	1
2.156149504	4.763995302	1
1.818469479	4.553365845	1
0.428742072	6.063829321	1
-1.429653239	5.18566312	1
-1.514660583	3.249856317	1
-1.593407699	5.316109051	1
3.586322592	2.953237354	1
-2.399267522	4.320030114	1
1.025640918	4.568388782	1

